Toward Anxiety-Reducing Pocket Robots for Children

A common denominator for most therapy treatments for children who suffer from an anxiety disorder is daily practice routines to learn techniques needed to overcome anxiety. However, applying those techniques while experiencing anxiety can be highly challenging. This paper presents the design, implementation, and pilot study of a tactile hand-held pocket robot AffectaPocket, designed to work alongside therapy as a focus object to facilitate coping during an anxiety attack. The robot does not require daily practice to be used, has a small form factor, and has been designed for children 7 to 12 years old. The pocket robot works by sensing when it is being held and attempts to shift the child's focus by presenting them with a simple three-note rhythm-matching game. We conducted a pilot study of the pocket robot involving four children aged 7 to 10 years, and then a main study with 18 children aged 6 to 8 years; neither study involved children with anxiety. Both studies aimed to assess the reliability of the robot's sensor configuration, its design, and the effectiveness of the user tutorial. The results indicate that the morphology and sensor setup performed adequately and the tutorial process enabled the children to use the robot with little practice. This work demonstrates that the presented pocket robot could represent a step toward developing low-cost accessible technologies to help children suffering from anxiety disorders.

==> logs/playsession_inside.txt <==
test: 17.11.22 - Tests 1: Playtime inside


Instructed to hold the robot:

t                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:45.807 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:47.312 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:50.126 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:50.545 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:51.715 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:51.990 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:52.123 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:55.092 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:15:55.099 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 2, 
2022-11-17 14:15:55.228 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:55.364 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 2, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:56.255 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:57.667 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:57.680 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:58.019 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:58.111 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:59.508 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:59.737 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 2, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:16:01.042 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:16:05.364 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 0, T3, value: 0, T4, value: 0, 




———— second time ————

2022-11-17 14:19:31.010 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:19:31.320 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:19:31.866 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:19:32.628 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 2, T3, value: 0, T4, value: 0, 
2022-11-17 14:19:33.527 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:19:33.662 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:19:35.500 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 2, 
2022-11-17 14:19:35.732 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:19:36.540 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 2, 
2022-11-17 14:19:38.522 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:19:38.923 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 2, 



—— accidental fumble ——

2022-11-17 14:20:30.679 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:20:31.040 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 

—————— touch in pocket 4 ————

2022-11-17 14:22:03.871 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:22:04.183 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:22:04.902 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 1, 
2022-11-17 14:22:06.568 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 
2022-11-17 14:22:06.793 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:22:07.018 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 2, 

—————————— touch in pocket 5 ———————

2022-11-17 14:25:05.335 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:25:05.758 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 
2022-11-17 14:25:07.102 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:25:07.468 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 
2022-11-17 14:25:08.009 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:25:08.308 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 



———————————————————

——— Touch test 1 ——

2022-11-17 14:30:07.566 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 1, T4, value: 0, 
2022-11-17 14:30:07.976 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:30:08.964 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 2, 
2022-11-17 14:30:09.099 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 2, T3, value: 2, T4, value: 0, 


—————— touch test 2 —————

2022-11-17 14:33:15.040 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:33:15.354 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:33:21.204 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 2, T3, value: 2, T4, value: 0, 

————————————————— touch test 3 ————

2022-11-17 14:35:50.019 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:50.378 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 2, T3, value: 1, T4, value: 0, 
2022-11-17 14:35:50.517 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:50.740 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:52.044 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:52.405 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:56.320 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 2, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:56.499 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 


———————————— touch test 4 ————————

2022-11-17 14:39:02.802 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:39:03.115 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 
2022-11-17 14:39:04.058 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:39:04.194 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:39:04.329 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 2, T3, value: 2, T4, value: 0, 
2022-11-17 14:39:04.510 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:39:04.600 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 0, T3, value: 2, T4, value: 0, 
2022-11-17 14:39:05.139 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 1, T3, value: 1, T4, value: 0, 
2022-11-17 14:39:05.635 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:39:08.514 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 2, T3, value: 0, T4, value: 2, 
2022-11-17 14:39:08.649 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 0, T3, value: 2, T4, value: 0, 

————————— touch test 5 ——————————

2022-11-17 14:52:18.513 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:52:18.875 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 0, T4, value: 1, 
2022-11-17 14:52:19.012 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 2, T3, value: 0, T4, value: 2, 
2022-11-17 14:52:19.141 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:52:19.271 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:52:25.571 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 2, 

————————————



full day event log:


('01', '2022-12-23 10:47:13', 1, 0, 0, 1, 0, '', '', 0, 0.0, 0.0, 0.0)
('01', '2022-12-23 10:47:13', 0, 0, 0, 2, 0, '', '', 0, 0.0, 0.0, 0.0)
('01', '2022-12-23 10:47:14', 2, 0, 0, 0, 0, '', '', 0, 0.0, 0.0, 0.0)
('01', '2022-12-23 10:47:14', 1, 0, 0, 0, 0, '', '', 0, 0.0, 0.0, 0.0)
('01', '2022-12-23 10:47:15', 0, 0, 0, 1, 0, '', '', 0, 0.0, 0.0, 0.0)
('01', '2022-12-23 10:47:15', 2, 0, 0, 2, 0, '', '', 0, 0.0, 0.0, 0.0)
('01', '2022-12-23 10:47:16', 1, 0, 0, 1, 0, '', '', 0, 0.0, 0.0, 0.0)
('01', '2022-12-23 10:47:19', 2, 0, 0, 2, 0, '', '', 0, 0.0, 0.0, 0.0)


Logs:

('01', '2022-12-23 10:13:52', 'AffectaPocket Connected')
('01', '2022-12-23 10:14:16', 'AffectaPocket Disconnected')
('01', '2022-12-23 10:14:17', 'AffectaPocket Connected')
('01', '2022-12-23 10:47:29', 'AffectaPocket Disconnected')
('01', '2022-12-23 10:47:32', 'AffectaPocket Connected')
('01', '2022-12-23 10:49:39', 'AffectaPocket Disconnected')
('01', '2022-12-23 10:49:39', 'AffectaPocket Connected')
('01', '2022-12-23 11:55:30', 'AffectaPocket Disconnected')
('01', '2022-12-23 11:55:34', 'AffectaPocket Connected')
('01', '2022-12-23 11:57:40', 'AffectaPocket Disconnected')
('01', '2022-12-23 11:57:42', 'AffectaPocket Connected')
('01', '2022-12-23 11:57:56', 'AffectaPocket Disconnected')
('01', '2022-12-23 11:59:56', 'AffectaPocket Connected')
('01', '2022-12-23 12:00:17', 'AffectaPocket Disconnected')
('01', '2022-12-23 12:01:07', 'AffectaPocket Connected')
('01', '2022-12-23 12:01:58', 'AffectaPocket Disconnected')
('01', '2022-12-23 12:02:12', 'AffectaPocket Connected')
('01', '2022-12-23 12:26:43', 'AffectaPocket Disconnected')
('01', '2022-12-23 12:26:43', 'AffectaPocket Connected')
('01', '2022-12-23 14:20:04', 'AffectaPocket Disconnected')

==> onlynumbers.txt <==
training
8; 20,11
2; 20,61
1; 23,47
1; 17,93
2; 24,20
4; 21,58
2; 13,99
1; 29,97
2; 22,01
1; 28,08
2; 31,05
3; 18,73
2; 26,89
4; 19,81
5; 21,63
3; 18,98
7; 18,33
1; 18,40


blindfolded
1; 20,31
3; 21,72
1; 19,33
1; 28,90
2; 18,13
3; 13,19
3; 19,57
4; 19,59
4; 19,00
2; 14,67
2; 29,01
13; 17,98
2; 21,57
2; 14,57
1; 20,13

pocketed:
6; 25,35
2; 23,79
2; 14,12
2; 15,68
2; 23,94
1; 25,41
1; 18,43
2; 16,47
1; 21,10
1; 12,03
7; 17,58
2; 15,17
4; 20,27
1; 28,97
3; 18,83
2; 22,11
3; 21,59
1; 18,55

==> results/logs/playsession_inside.txt <==
test: 17.11.22 - half hour playtime inside. 


Instructed to hold the robot:

t                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:45.807 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:47.312 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:50.126 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:50.545 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:51.715 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:51.990 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:52.123 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:55.092 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:15:55.099 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 2, 
2022-11-17 14:15:55.228 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:55.364 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 2, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:56.255 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:57.667 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:57.680 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:58.019 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:58.111 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:59.508 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:15:59.737 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 2, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:16:01.042 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:16:05.364 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 0, T3, value: 0, T4, value: 0, 




———— second time ————

2022-11-17 14:19:31.010 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:19:31.320 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:19:31.866 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:19:32.628 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 2, T3, value: 0, T4, value: 0, 
2022-11-17 14:19:33.527 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:19:33.662 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:19:35.500 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 2, 
2022-11-17 14:19:35.732 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:19:36.540 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 2, 
2022-11-17 14:19:38.522 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:19:38.923 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 2, 



—— accidental fumble ——

2022-11-17 14:20:30.679 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:20:31.040 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 

—————— touch in pocket 4 ————

2022-11-17 14:22:03.871 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:22:04.183 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:22:04.902 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 1, 
2022-11-17 14:22:06.568 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 
2022-11-17 14:22:06.793 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:22:07.018 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 2, 

—————————— touch in pocket 5 ———————

2022-11-17 14:25:05.335 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:25:05.758 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 
2022-11-17 14:25:07.102 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:25:07.468 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 
2022-11-17 14:25:08.009 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:25:08.308 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 



———————————————————

Second test: half hour: me making house chores. 

——— Touch test 1 ——

2022-11-17 14:30:07.566 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 1, T4, value: 0, 
2022-11-17 14:30:07.976 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:30:08.964 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 2, 
2022-11-17 14:30:09.099 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 2, T3, value: 2, T4, value: 0, 


—————— touch test 2 —————

2022-11-17 14:33:15.040 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:33:15.354 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:33:21.204 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 2, T3, value: 2, T4, value: 0, 

————————————————— touch test 3 ————

2022-11-17 14:35:50.019 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:50.378 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 2, T3, value: 1, T4, value: 0, 
2022-11-17 14:35:50.517 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:50.740 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:52.044 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:52.405 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:56.320 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 2, T3, value: 0, T4, value: 0, 
2022-11-17 14:35:56.499 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 


———————————— touch test 4 ————————

2022-11-17 14:39:02.802 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:39:03.115 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 0, 
2022-11-17 14:39:04.058 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:39:04.194 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 0, T4, value: 0, 
2022-11-17 14:39:04.329 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 2, T3, value: 2, T4, value: 0, 
2022-11-17 14:39:04.510 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:39:04.600 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 0, T3, value: 2, T4, value: 0, 
2022-11-17 14:39:05.139 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 1, T2, value: 1, T3, value: 1, T4, value: 0, 
2022-11-17 14:39:05.635 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:39:08.514 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 2, T3, value: 0, T4, value: 2, 
2022-11-17 14:39:08.649 11528-11528 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 2, T2, value: 0, T3, value: 2, T4, value: 0, 

————————— touch test 5 ——————————

2022-11-17 14:52:18.513 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 0, 
2022-11-17 14:52:18.875 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 1, T3, value: 0, T4, value: 1, 
2022-11-17 14:52:19.012 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 2, T3, value: 0, T4, value: 2, 
2022-11-17 14:52:19.141 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 1, T1, value: 0, T2, value: 0, T3, value: 1, T4, value: 0, 
2022-11-17 14:52:19.271 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 0, T1, value: 0, T2, value: 0, T3, value: 0, T4, value: 1, 
2022-11-17 14:52:25.571 14495-14495 serverhandler           dk.itu.AffectaPocket                 D  T0, value: 2, T1, value: 0, T2, value: 0, T3, value: 2, T4, value: 2, 

————————————





==> results/logs/test_1/eyes_closed.txt <==
n  1344][D][BLEDevice.cpp:102] gattServerEventHandler(): gattServCreated random rythmic pattern
[6, 1, 383, 0, 466, 1, 833, 0, 439, 1, 669, 0, 143, ]
new btnpress: 300ms
matching for rythm length: 383ms, btn press was: 300, this is off by: 21.67% Matched!
new btnpress: 300ms
matching for rythm length: 383ms, matching for rythm length: 833ms, btn press was: 300, this is off by: 63.99%
matching for rythm length: 669ms, btn press was: 300, this is off by: 55.16%
new btnpress: 511ms
matching for rythm length: 383ms, matching for rythm length: 833ms, btn press was: 511, this is off by: 38.66% Matched!
new btnpress: 723ms
matching for rythm length: 383ms, matching for rythm length: 833ms, matching for rythm length: 669ms, btn press was: 723, this is off by: 8.07% Matched!
new btnpress: 800ms
matching for rythm length: 383ms, matching for rythm length: 833ms, matching for rythm length: 669ms, new btnpress: 901ms
matching for rythm length: 383ms, matching for rythm length: 833ms, matching for rythm length: 669ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 20.31%------------------
new btnpress: 60336ms
Created random rythmic pattern
[6, 1, 351, 0, 481, 1, 737, 0, 161, 1, 603, 0, 439, ]
new btnpress: 60537ms
matching for rythm length: 351ms, btn press was: 60537, this is off by: 17147.01%
matching for rythm length: 737ms, btn press was: 60537, this is off by: 8113.98%
matching for rythm length: 603ms, btn press was: 60537, this is off by: 9939.30%
new btnpress: 200ms
matching for rythm length: 351ms, btn press was: 200, this is off by: 43.02%
matching for rythm length: 737ms, btn press was: 200, this is off by: 72.86%
matching for rythm length: 603ms, btn press was: 200, this is off by: 66.83%
new btnpress: 321ms
matching for rythm length: 351ms, btn press was: 321, this is off by: 8.55% Matched!
new btnpress: 200ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 200, this is off by: 72.86%
matching for rythm length: 603ms, btn press was: 200, this is off by: 66.83%
new btnpress: 100ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 100, this is off by: 86.43%
matching for rythm length: 603ms, btn press was: 100, this is off by: 83.42%
new btnpress: 400ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 400, this is off by: 45.73%
matching for rythm length: 603ms, btn press was: 400, this is off by: 33.67% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 3833ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 3833, this is off by: 420.08%
matching for rythm length: 603ms, new btnpress: 100ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 100, this is off by: 86.43%
matching for rythm length: 603ms, new btnpress: 1811ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 1811, this is off by: 145.73%
matching for rythm length: 603ms, new btnpress: 100ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 100, this is off by: 86.43%
matching for rythm length: 603ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1411ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 1411, this is off by: 91.45%
matching for rythm length: 603ms, new btnpress: 100ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 100, this is off by: 86.43%
matching for rythm length: 603ms, new btnpress: 211ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 211, this is off by: 71.37%
matching for rythm length: 603ms, new btnpress: 811ms
matching for rythm length: 351ms, matching for rythm length: 737ms, btn press was: 811, this is off by: 10.04% Matched!
new btnpress: 400ms
matching for rythm length: 351ms, matching for rythm length: 737ms, matching for rythm length: 603ms, new btnpress: 901ms
matching for rythm length: 351ms, matching for rythm length: 737ms, matching for rythm length: 603ms, new btnpress: 800ms
matching for rythm length: 351ms, matching for rythm length: 737ms, matching for rythm length: 603ms, new btnpress: 100ms
matching for rythm length: 351ms, matching for rythm length: 737ms, matching for rythm length: 603ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 3, Avg. Preciseness percentage on matched rythms: 21.72%------------------
new btnpress: 76916ms
Created random rythmic pattern
[6, 1, 490, 0, 350, 1, 340, 0, 373, 1, 734, 0, 337, ]
new btnpress: 1701ms
matching for rythm length: 490ms, btn press was: 1701, this is off by: 247.14%
matching for rythm length: 340ms, btn press was: 1701, this is off by: 400.29%
matching for rythm length: 734ms, btn press was: 1701, this is off by: 131.74%
new btnpress: 621ms
matching for rythm length: 490ms, btn press was: 621, this is off by: 26.73% Matched!
new btnpress: 400ms
matching for rythm length: 490ms, matching for rythm length: 340ms, btn press was: 400, this is off by: 17.65% Matched!
new btnpress: 500ms
matching for rythm length: 490ms, matching for rythm length: 340ms, matching for rythm length: 734ms, btn press was: 500, this is off by: 31.88% Matched!
new btnpress: 1422ms
matching for rythm length: 490ms, matching for rythm length: 340ms, matching for rythm length: 734ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 19.33%------------------
Created random rythmic pattern
[6, 1, 503, 0, 265, 1, 949, 0, 126, 1, 449, 0, 447, ]
new btnpress: 100ms
matching for rythm length: 503ms, btn press was: 100, this is off by: 80.12%
matching for rythm length: 949ms, btn press was: 100, this is off by: 89.46%
matching for rythm length: 449ms, btn press was: 100, this is off by: 77.73%
new btnpress: 421ms
matching for rythm length: 503ms, btn press was: 421, this is off by: 16.30% Matched!
new btnpress: 722ms
matching for rythm length: 503ms, matching for rythm length: 949ms, btn press was: 722, this is off by: 23.92% Matched!
new btnpress: 311ms
matching for rythm length: 503ms, matching for rythm length: 949ms, matching for rythm length: 449ms, btn press was: 311, this is off by: 30.73% Matched!
new btnpress: 611ms
matching for rythm length: 503ms, matching for rythm length: 949ms, matching for rythm length: 449ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 28.90%------------------
new btnpress: 88329ms
new btnpress: 88329ms
Created random rythmic pattern
[6, 1, 226, 0, 387, 1, 756, 0, 142, 1, 317, 0, 472, ]
no more steps. buzzIndex: 13, buzzArr[0]: 6
turning off buzz, not touch in 10 sec.


==> results/logs/test_1/pocket.txt <==
Created random rythmic pattern
[6, 1, 572, 0, 378, 1, 295, 0, 379, 1, 769, 0, 285, ]
new btnpress: 4201ms
matching for rythm length: 572ms, btn press was: 4201, this is off by: 634.44%
matching for rythm length: 295ms, btn press was: 4201, this is off by: 1324.07%
matching for rythm length: 769ms, btn press was: 4201, this is off by: 446.29%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 7323ms
matching for rythm length: 572ms, btn press was: 7323, this is off by: 1180.24%
matching for rythm length: 295ms, btn press was: 7323, this is off by: 2382.37%
matching for rythm length: 769ms, btn press was: 7323, this is off by: 852.28%
new btnpress: 2521ms
matching for rythm length: 572ms, btn press was: 2521, this is off by: 340.73%
matching for rythm length: 295ms, btn press was: 2521, this is off by: 754.58%
matching for rythm length: 769ms, btn press was: 2521, this is off by: 227.83%
new btnpress: 1000ms
matching for rythm length: 572ms, btn press was: 1000, this is off by: 74.83%
matching for rythm length: 295ms, btn press was: 1000, this is off by: 238.98%
matching for rythm length: 769ms, btn press was: 1000, this is off by: 30.04% Matched!
new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, btn press was: 100, this is off by: 66.10%
matching for rythm length: 769ms, new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, btn press was: 100, this is off by: 66.10%
matching for rythm length: 769ms, new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, btn press was: 100, this is off by: 66.10%
matching for rythm length: 769ms, new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, btn press was: 100, this is off by: 66.10%
matching for rythm length: 769ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 200ms
matching for rythm length: 572ms, btn press was: 200, this is off by: 65.03%
matching for rythm length: 295ms, btn press was: 200, this is off by: 32.20% Matched!
new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 4077ms
matching for rythm length: 572ms, btn press was: 4077, this is off by: 612.76%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 2222ms
matching for rythm length: 572ms, btn press was: 2222, this is off by: 288.46%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 111ms
matching for rythm length: 572ms, btn press was: 111, this is off by: 80.59%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 200ms
matching for rythm length: 572ms, btn press was: 200, this is off by: 65.03%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 822ms
matching for rythm length: 572ms, btn press was: 822, this is off by: 43.71%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, matching for rythm length: 769ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 1722ms
matching for rythm length: 572ms, btn press was: 1722, this is off by: 201.05%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 1600ms
matching for rythm length: 572ms, btn press was: 1600, this is off by: 179.72%
matching for rythm length: 295ms, matching for rythm length: 769ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 100ms
matching for rythm length: 572ms, btn press was: 100, this is off by: 82.52%
matching for rythm length: 295ms, matching for rythm length: 769ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 7711ms
matching for rythm length: 572ms, btn press was: 7711, this is off by: 1248.08%
matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 400ms
matching for rythm length: 572ms, btn press was: 400, this is off by: 30.07% Matched!
new btnpress: 200ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 301ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 200ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 702ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 200ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 500ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 200ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 200ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 200ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 100ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 2016ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, new btnpress: 25604ms
matching for rythm length: 572ms, matching for rythm length: 295ms, matching for rythm length: 769ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 6, Avg. Preciseness percentage on matched rythms: 25.35%------------------
Created random rythmic pattern
[6, 1, 942, 0, 256, 1, 681, 0, 164, 1, 911, 0, 372, ]
new btnpress: 61757ms
matching for rythm length: 942ms, btn press was: 61757, this is off by: 6455.94%
matching for rythm length: 681ms, btn press was: 61757, this is off by: 8968.58%
matching for rythm length: 911ms, btn press was: 61757, this is off by: 6679.03%
new btnpress: 200ms
matching for rythm length: 942ms, btn press was: 200, this is off by: 78.77%
matching for rythm length: 681ms, btn press was: 200, this is off by: 70.63%
matching for rythm length: 911ms, btn press was: 200, this is off by: 78.05%
new btnpress: 3742ms
matching for rythm length: 942ms, btn press was: 3742, this is off by: 297.24%
matching for rythm length: 681ms, btn press was: 3742, this is off by: 449.49%
matching for rythm length: 911ms, btn press was: 3742, this is off by: 310.76%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 600ms
matching for rythm length: 942ms, btn press was: 600, this is off by: 36.31% Matched!
new btnpress: 1901ms
matching for rythm length: 942ms, matching for rythm length: 681ms, btn press was: 1901, this is off by: 179.15%
matching for rythm length: 911ms, btn press was: 1901, this is off by: 108.67%
new btnpress: 100ms
matching for rythm length: 942ms, matching for rythm length: 681ms, btn press was: 100, this is off by: 85.32%
matching for rythm length: 911ms, btn press was: 100, this is off by: 89.02%
new btnpress: 400ms
matching for rythm length: 942ms, matching for rythm length: 681ms, btn press was: 400, this is off by: 41.26%
matching for rythm length: 911ms, btn press was: 400, this is off by: 56.09%
new btnpress: 933ms
matching for rythm length: 942ms, matching for rythm length: 681ms, btn press was: 933, this is off by: 37.00% Matched!
new btnpress: 4067ms
matching for rythm length: 942ms, matching for rythm length: 681ms, matching for rythm length: 911ms, btn press was: 4067, this is off by: 346.43%
new btnpress: 611ms
matching for rythm length: 942ms, matching for rythm length: 681ms, matching for rythm length: 911ms, btn press was: 611, this is off by: 32.93% Matched!
new btnpress: 200ms
matching for rythm length: 942ms, matching for rythm length: 681ms, matching for rythm length: 911ms, new btnpress: 100ms
matching for rythm length: 942ms, matching for rythm length: 681ms, matching for rythm length: 911ms, new btnpress: 1435ms
matching for rythm length: 942ms, matching for rythm length: 681ms, matching for rythm length: 911ms, new btnpress: 2558ms
matching for rythm length: 942ms, matching for rythm length: 681ms, matching for rythm length: 911ms, new btnpress: 200ms
matching for rythm length: 942ms, matching for rythm length: 681ms, matching for rythm length: 911ms, new btnpress: 1101ms
matching for rythm length: 942ms, matching for rythm length: 681ms, matching for rythm length: 911ms, new btnpress: 2406ms
matching for rythm length: 942ms, matching for rythm length: 681ms, matching for rythm length: 911ms, new btnpress: 400ms
matching for rythm length: 942ms, matching for rythm length: 681ms, matching for rythm length: 911ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 23.79%------------------
Created random rythmic pattern
[6, 1, 432, 0, 481, 1, 900, 0, 240, 1, 400, 0, 388, ]
new btnpress: 600ms
matching for rythm length: 432ms, btn press was: 600, this is off by: 38.89% Matched!
new btnpress: 76118ms
matching for rythm length: 432ms, matching for rythm length: 900ms, btn press was: 76118, this is off by: 8357.56%
matching for rythm length: 400ms, btn press was: 76118, this is off by: 18929.50%
new btnpress: 1411ms
matching for rythm length: 432ms, matching for rythm length: 900ms, btn press was: 1411, this is off by: 56.78%
matching for rythm length: 400ms, btn press was: 1411, this is off by: 252.75%
new btnpress: 100ms
matching for rythm length: 432ms, matching for rythm length: 900ms, btn press was: 100, this is off by: 88.89%
matching for rythm length: 400ms, btn press was: 100, this is off by: 75.00%
new btnpress: 200ms
matching for rythm length: 432ms, matching for rythm length: 900ms, btn press was: 200, this is off by: 77.78%
matching for rythm length: 400ms, btn press was: 200, this is off by: 50.00%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 77472ms
matching for rythm length: 432ms, matching for rythm length: 900ms, btn press was: 77472, this is off by: 8508.00%
matching for rythm length: 400ms, btn press was: 77472, this is off by: 19268.00%
new btnpress: 811ms
matching for rythm length: 432ms, matching for rythm length: 900ms, btn press was: 811, this is off by: 9.89% Matched!
new btnpress: 400ms
matching for rythm length: 432ms, matching for rythm length: 900ms, matching for rythm length: 400ms, btn press was: 400, this is off by: 0.00% Matched!
new btnpress: 1486ms
matching for rythm length: 432ms, matching for rythm length: 900ms, matching for rythm length: 400ms, new btnpress: 901ms
matching for rythm length: 432ms, matching for rythm length: 900ms, matching for rythm length: 400ms, new btnpress: 100ms
matching for rythm length: 432ms, matching for rythm length: 900ms, matching for rythm length: 400ms, new btnpress: 100ms
matching for rythm length: 432ms, matching for rythm length: 900ms, matching for rythm length: 400ms, new btnpress: 1102ms
matching for rythm length: 432ms, matching for rythm length: 900ms, matching for rythm length: 400ms, new btnpress: 301ms
matching for rythm length: 432ms, matching for rythm length: 900ms, matching for rythm length: 400ms, new btnpress: 4806ms
matching for rythm length: 432ms, matching for rythm length: 900ms, matching for rythm length: 400ms, new btnpress: 400ms
matching for rythm length: 432ms, matching for rythm length: 900ms, matching for rythm length: 400ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 14.12%------------------
new btnpress: 84943ms
Created random rythmic pattern
[6, 1, 576, 0, 120, 1, 395, 0, 274, 1, 660, 0, 158, ]
new btnpress: 700ms
matching for rythm length: 576ms, btn press was: 700, this is off by: 21.53% Matched!
new btnpress: 87945ms
matching for rythm length: 576ms, matching for rythm length: 395ms, btn press was: 87945, this is off by: 22164.56%
matching for rythm length: 660ms, btn press was: 87945, this is off by: 13225.00%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 200ms
matching for rythm length: 576ms, matching for rythm length: 395ms, btn press was: 200, this is off by: 49.37%
matching for rythm length: 660ms, btn press was: 200, this is off by: 69.70%
new btnpress: 200ms
matching for rythm length: 576ms, matching for rythm length: 395ms, btn press was: 200, this is off by: 49.37%
matching for rythm length: 660ms, btn press was: 200, this is off by: 69.70%
new btnpress: 200ms
matching for rythm length: 576ms, matching for rythm length: 395ms, btn press was: 200, this is off by: 49.37%
matching for rythm length: 660ms, btn press was: 200, this is off by: 69.70%
new btnpress: 200ms
matching for rythm length: 576ms, matching for rythm length: 395ms, btn press was: 200, this is off by: 49.37%
matching for rythm length: 660ms, btn press was: 200, this is off by: 69.70%
new btnpress: 100ms
matching for rythm length: 576ms, matching for rythm length: 395ms, btn press was: 100, this is off by: 74.68%
matching for rythm length: 660ms, btn press was: 100, this is off by: 84.85%
new btnpress: 100ms
matching for rythm length: 576ms, matching for rythm length: 395ms, btn press was: 100, this is off by: 74.68%
matching for rythm length: 660ms, btn press was: 100, this is off by: 84.85%
new btnpress: 200ms
matching for rythm length: 576ms, matching for rythm length: 395ms, btn press was: 200, this is off by: 49.37%
matching for rythm length: 660ms, btn press was: 200, this is off by: 69.70%
new btnpress: 3077ms
matching for rythm length: 576ms, matching for rythm length: 395ms, btn press was: 3077, this is off by: 678.99%
matching for rythm length: 660ms, btn press was: 3077, this is off by: 366.21%
new btnpress: 500ms
matching for rythm length: 576ms, matching for rythm length: 395ms, btn press was: 500, this is off by: 26.58% Matched!
new btnpress: 3299ms
matching for rythm length: 576ms, matching for rythm length: 395ms, matching for rythm length: 660ms, btn press was: 3299, this is off by: 399.85%
new btnpress: 111ms
matching for rythm length: 576ms, matching for rythm length: 395ms, matching for rythm length: 660ms, btn press was: 111, this is off by: 83.18%
new btnpress: 111ms
matching for rythm length: 576ms, matching for rythm length: 395ms, matching for rythm length: 660ms, btn press was: 111, this is off by: 83.18%
new btnpress: 200ms
matching for rythm length: 576ms, matching for rythm length: 395ms, matching for rythm length: 660ms, btn press was: 200, this is off by: 69.70%
new btnpress: 200ms
matching for rythm length: 576ms, matching for rythm length: 395ms, matching for rythm length: 660ms, btn press was: 200, this is off by: 69.70%
new btnpress: 622ms
matching for rythm length: 576ms, matching for rythm length: 395ms, matching for rythm length: 660ms, btn press was: 622, this is off by: 5.76% Matched!
new btnpress: 722ms
matching for rythm length: 576ms, matching for rythm length: 395ms, matching for rythm length: 660ms, new btnpress: 122ms
matching for rythm length: 576ms, matching for rythm length: 395ms, matching for rythm length: 660ms, new btnpress: 101ms
matching for rythm length: 576ms, matching for rythm length: 395ms, matching for rythm length: 660ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 15.68%------------------
Created random rythmic pattern
[6, 1, 202, 0, 317, 1, 916, 0, 352, 1, 983, 0, 336, ]
new btnpress: 201ms
matching for rythm length: 202ms, btn press was: 201, this is off by: 0.50% Matched!
new btnpress: 95447ms
matching for rythm length: 202ms, matching for rythm length: 916ms, btn press was: 95447, this is off by: 10319.98%
matching for rythm length: 983ms, btn press was: 95447, this is off by: 9609.77%
new btnpress: 95569ms
matching for rythm length: 202ms, matching for rythm length: 916ms, btn press was: 95569, this is off by: 10333.30%
matching for rythm length: 983ms, btn press was: 95569, this is off by: 9622.18%
new btnpress: 95569ms
matching for rythm length: 202ms, matching for rythm length: 916ms, btn press was: 95569, this is off by: 10333.30%
matching for rythm length: 983ms, btn press was: 95569, this is off by: 9622.18%
new btnpress: 600ms
matching for rythm length: 202ms, matching for rythm length: 916ms, btn press was: 600, this is off by: 34.50% Matched!
new btnpress: 100ms
matching for rythm length: 202ms, matching for rythm length: 916ms, matching for rythm length: 983ms, btn press was: 100, this is off by: 89.83%
new btnpress: 111ms
matching for rythm length: 202ms, matching for rythm length: 916ms, matching for rythm length: 983ms, btn press was: 111, this is off by: 88.71%
no more steps. buzzIndex: 13, buzzArr[0]: 6
no more steps. buzzIndex: 13, buzzArr[0]: 6
turning off buzz, not touch in 10 sec.


==> results/logs/test_1/training.txt <==
Created random rythmic pattern
[6, 1, 349, 0, 412, 1, 229, 0, 428, 1, 306, 0, 300, ]
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 6701ms
matching for rythm length: 349ms, btn press was: 6701, this is off by: 1820.06%
matching for rythm length: 229ms, btn press was: 6701, this is off by: 2826.20%
matching for rythm length: 306ms, btn press was: 6701, this is off by: 2089.87%
new btnpress: 5323ms
matching for rythm length: 349ms, btn press was: 5323, this is off by: 1425.21%
matching for rythm length: 229ms, btn press was: 5323, this is off by: 2224.45%
matching for rythm length: 306ms, btn press was: 5323, this is off by: 1639.54%
new btnpress: 1200ms
matching for rythm length: 349ms, btn press was: 1200, this is off by: 243.84%
matching for rythm length: 229ms, btn press was: 1200, this is off by: 424.02%
matching for rythm length: 306ms, btn press was: 1200, this is off by: 292.16%
new btnpress: 700ms
matching for rythm length: 349ms, btn press was: 700, this is off by: 100.57%
matching for rythm length: 229ms, btn press was: 700, this is off by: 205.68%
matching for rythm length: 306ms, btn press was: 700, this is off by: 128.76%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1700ms
matching for rythm length: 349ms, btn press was: 1700, this is off by: 387.11%
matching for rythm length: 229ms, btn press was: 1700, this is off by: 642.36%
matching for rythm length: 306ms, btn press was: 1700, this is off by: 455.56%
new btnpress: 200ms
matching for rythm length: 349ms, btn press was: 200, this is off by: 42.69%
matching for rythm length: 229ms, btn press was: 200, this is off by: 12.66% Matched!
new btnpress: 711ms
matching for rythm length: 349ms, btn press was: 711, this is off by: 103.72%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 711, this is off by: 132.35%
new btnpress: 911ms
matching for rythm length: 349ms, btn press was: 911, this is off by: 161.03%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 911, this is off by: 197.71%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1200ms
matching for rythm length: 349ms, btn press was: 1200, this is off by: 243.84%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 1200, this is off by: 292.16%
new btnpress: 2722ms
matching for rythm length: 349ms, btn press was: 2722, this is off by: 679.94%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 2722, this is off by: 789.54%
new btnpress: 1100ms
matching for rythm length: 349ms, btn press was: 1100, this is off by: 215.19%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 1100, this is off by: 259.48%
new btnpress: 500ms
matching for rythm length: 349ms, btn press was: 500, this is off by: 43.27%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 500, this is off by: 63.40%
new btnpress: 500ms
matching for rythm length: 349ms, btn press was: 500, this is off by: 43.27%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 500, this is off by: 63.40%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 800ms
matching for rythm length: 349ms, btn press was: 800, this is off by: 129.23%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 800, this is off by: 161.44%
new btnpress: 3044ms
matching for rythm length: 349ms, btn press was: 3044, this is off by: 772.21%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 3044, this is off by: 894.77%
new btnpress: 2811ms
matching for rythm length: 349ms, btn press was: 2811, this is off by: 705.44%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 2811, this is off by: 818.63%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 3611ms
matching for rythm length: 349ms, btn press was: 3611, this is off by: 934.67%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 3611, this is off by: 1080.07%
new btnpress: 100ms
matching for rythm length: 349ms, btn press was: 100, this is off by: 71.35%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 100, this is off by: 67.32%
new btnpress: 1300ms
matching for rythm length: 349ms, btn press was: 1300, this is off by: 272.49%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 1300, this is off by: 324.84%
new btnpress: 700ms
matching for rythm length: 349ms, btn press was: 700, this is off by: 100.57%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 700, this is off by: 128.76%
new btnpress: 4833ms
matching for rythm length: 349ms, btn press was: 4833, this is off by: 1284.81%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 4833, this is off by: 1479.41%
new btnpress: 500ms
matching for rythm length: 349ms, btn press was: 500, this is off by: 43.27%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 500, this is off by: 63.40%
new btnpress: 511ms
matching for rythm length: 349ms, btn press was: 511, this is off by: 46.42%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 511, this is off by: 66.99%
new btnpress: 511ms
matching for rythm length: 349ms, btn press was: 511, this is off by: 46.42%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 511, this is off by: 66.99%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 600ms
matching for rythm length: 349ms, btn press was: 600, this is off by: 71.92%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 600, this is off by: 96.08%
new btnpress: 811ms
matching for rythm length: 349ms, btn press was: 811, this is off by: 132.38%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 811, this is off by: 165.03%
new btnpress: 1222ms
matching for rythm length: 349ms, btn press was: 1222, this is off by: 250.14%
matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 1222, this is off by: 299.35%
new btnpress: 211ms
matching for rythm length: 349ms, btn press was: 211, this is off by: 39.54% Matched!
new btnpress: 31771ms
matching for rythm length: 349ms, matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 31771, this is off by: 10282.68%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 600ms
matching for rythm length: 349ms, matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 600, this is off by: 96.08%
new btnpress: 4722ms
matching for rythm length: 349ms, matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 4722, this is off by: 1443.14%
new btnpress: 4022ms
matching for rythm length: 349ms, matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 4022, this is off by: 1214.38%
new btnpress: 3633ms
matching for rythm length: 349ms, matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 3633, this is off by: 1087.25%
new btnpress: 311ms
matching for rythm length: 349ms, matching for rythm length: 229ms, matching for rythm length: 306ms, btn press was: 311, this is off by: 1.63% Matched!
new btnpress: 922ms
matching for rythm length: 349ms, matching for rythm length: 229ms, matching for rythm length: 306ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 8, Avg. Preciseness percentage on matched rythms: 20.11%------------------
new btnpress: 78437ms
Created random rythmic pattern
[6, 1, 917, 0, 450, 1, 384, 0, 162, 1, 368, 0, 487, ]
new btnpress: 78738ms
matching for rythm length: 917ms, btn press was: 78738, this is off by: 8486.48%
matching for rythm length: 384ms, btn press was: 78738, this is off by: 20404.69%
matching for rythm length: 368ms, btn press was: 78738, this is off by: 21296.20%
new btnpress: 79959ms
matching for rythm length: 917ms, btn press was: 79959, this is off by: 8619.63%
matching for rythm length: 384ms, btn press was: 79959, this is off by: 20722.66%
matching for rythm length: 368ms, btn press was: 79959, this is off by: 21627.99%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 3121ms
matching for rythm length: 917ms, btn press was: 3121, this is off by: 240.35%
matching for rythm length: 384ms, btn press was: 3121, this is off by: 712.76%
matching for rythm length: 368ms, btn press was: 3121, this is off by: 748.10%
new btnpress: 3842ms
matching for rythm length: 917ms, btn press was: 3842, this is off by: 318.97%
matching for rythm length: 384ms, btn press was: 3842, this is off by: 900.52%
matching for rythm length: 368ms, btn press was: 3842, this is off by: 944.02%
new btnpress: 121ms
matching for rythm length: 917ms, btn press was: 121, this is off by: 86.80%
matching for rythm length: 384ms, btn press was: 121, this is off by: 68.49%
matching for rythm length: 368ms, btn press was: 121, this is off by: 67.12%
new btnpress: 500ms
matching for rythm length: 917ms, btn press was: 500, this is off by: 45.47%
matching for rythm length: 384ms, btn press was: 500, this is off by: 30.21% Matched!
new btnpress: 911ms
matching for rythm length: 917ms, btn press was: 911, this is off by: 0.65% Matched!
new btnpress: 500ms
matching for rythm length: 917ms, matching for rythm length: 384ms, matching for rythm length: 368ms, btn press was: 500, this is off by: 35.87% Matched!
new btnpress: 911ms
matching for rythm length: 917ms, matching for rythm length: 384ms, matching for rythm length: 368ms, new btnpress: 1000ms
matching for rythm length: 917ms, matching for rythm length: 384ms, matching for rythm length: 368ms, new btnpress: 700ms
matching for rythm length: 917ms, matching for rythm length: 384ms, matching for rythm length: 368ms, new btnpress: 2302ms
matching for rythm length: 917ms, matching for rythm length: 384ms, matching for rythm length: 368ms, new btnpress: 600ms
matching for rythm length: 917ms, matching for rythm length: 384ms, matching for rythm length: 368ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 20.61%------------------
new btnpress: 90482ms
new btnpress: 90482ms
Created random rythmic pattern
[6, 1, 582, 0, 241, 1, 330, 0, 330, 1, 446, 0, 295, ]
new btnpress: 301ms
matching for rythm length: 582ms, btn press was: 301, this is off by: 48.28%
matching for rythm length: 330ms, btn press was: 301, this is off by: 8.79% Matched!
new btnpress: 800ms
matching for rythm length: 582ms, btn press was: 800, this is off by: 37.46% Matched!
new btnpress: 300ms
matching for rythm length: 582ms, matching for rythm length: 330ms, matching for rythm length: 446ms, btn press was: 300, this is off by: 32.74% Matched!
new btnpress: 300ms
matching for rythm length: 582ms, matching for rythm length: 330ms, matching for rythm length: 446ms, new btnpress: 812ms
matching for rythm length: 582ms, matching for rythm length: 330ms, matching for rythm length: 446ms, new btnpress: 300ms
matching for rythm length: 582ms, matching for rythm length: 330ms, matching for rythm length: 446ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 23.47%------------------
new btnpress: 95721ms
Created random rythmic pattern
[6, 1, 418, 0, 284, 1, 889, 0, 470, 1, 936, 0, 233, ]
new btnpress: 96322ms
matching for rythm length: 418ms, btn press was: 96322, this is off by: 22943.54%
matching for rythm length: 889ms, btn press was: 96322, this is off by: 10734.87%
matching for rythm length: 936ms, btn press was: 96322, this is off by: 10190.81%
new btnpress: 400ms
matching for rythm length: 418ms, btn press was: 400, this is off by: 4.31% Matched!
new btnpress: 801ms
matching for rythm length: 418ms, matching for rythm length: 889ms, btn press was: 801, this is off by: 9.90% Matched!
new btnpress: 600ms
matching for rythm length: 418ms, matching for rythm length: 889ms, matching for rythm length: 936ms, btn press was: 600, this is off by: 35.90% Matched!
new btnpress: 711ms
matching for rythm length: 418ms, matching for rythm length: 889ms, matching for rythm length: 936ms, new btnpress: 700ms
matching for rythm length: 418ms, matching for rythm length: 889ms, matching for rythm length: 936ms, new btnpress: 1002ms
matching for rythm length: 418ms, matching for rythm length: 889ms, matching for rythm length: 936ms, new btnpress: 400ms
matching for rythm length: 418ms, matching for rythm length: 889ms, matching for rythm length: 936ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 17.93%------------------
new btnpress: 101881ms
Created random rythmic pattern
[6, 1, 764, 0, 283, 1, 650, 0, 372, 1, 753, 0, 138, ]
new btnpress: 600ms
matching for rythm length: 764ms, btn press was: 600, this is off by: 21.47% Matched!
new btnpress: 600ms
matching for rythm length: 764ms, matching for rythm length: 650ms, btn press was: 600, this is off by: 7.69% Matched!
new btnpress: 2212ms
matching for rythm length: 764ms, matching for rythm length: 650ms, matching for rythm length: 753ms, btn press was: 2212, this is off by: 193.76%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1200ms
matching for rythm length: 764ms, matching for rythm length: 650ms, matching for rythm length: 753ms, btn press was: 1200, this is off by: 59.36%
new btnpress: 1811ms
matching for rythm length: 764ms, matching for rythm length: 650ms, matching for rythm length: 753ms, btn press was: 1811, this is off by: 140.50%
new btnpress: 107627ms
matching for rythm length: 764ms, matching for rythm length: 650ms, matching for rythm length: 753ms, btn press was: 107627, this is off by: 14193.09%
new btnpress: 311ms
matching for rythm length: 764ms, matching for rythm length: 650ms, matching for rythm length: 753ms, btn press was: 311, this is off by: 58.70%
new btnpress: 900ms
matching for rythm length: 764ms, matching for rythm length: 650ms, matching for rythm length: 753ms, btn press was: 900, this is off by: 19.52% Matched!
new btnpress: 1111ms
matching for rythm length: 764ms, matching for rythm length: 650ms, matching for rythm length: 753ms, new btnpress: 900ms
matching for rythm length: 764ms, matching for rythm length: 650ms, matching for rythm length: 753ms, new btnpress: 1001ms
matching for rythm length: 764ms, matching for rythm length: 650ms, matching for rythm length: 753ms, new btnpress: 1301ms
matching for rythm length: 764ms, matching for rythm length: 650ms, matching for rythm length: 753ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 24.20%------------------
Created random rythmic pattern
[6, 1, 240, 0, 193, 1, 569, 0, 220, 1, 305, 0, 497, ]
new btnpress: 114385ms
matching for rythm length: 240ms, btn press was: 114385, this is off by: 47560.42%
matching for rythm length: 569ms, btn press was: 114385, this is off by: 20002.81%
matching for rythm length: 305ms, btn press was: 114385, this is off by: 37403.28%
new btnpress: 114385ms
matching for rythm length: 240ms, btn press was: 114385, this is off by: 47560.42%
matching for rythm length: 569ms, btn press was: 114385, this is off by: 20002.81%
matching for rythm length: 305ms, btn press was: 114385, this is off by: 37403.28%
new btnpress: 114385ms
matching for rythm length: 240ms, btn press was: 114385, this is off by: 47560.42%
matching for rythm length: 569ms, btn press was: 114385, this is off by: 20002.81%
matching for rythm length: 305ms, btn press was: 114385, this is off by: 37403.28%
no more steps. buzzIndex: 13, buzzArr[0]: 6
no more steps. buzzIndex: 13, buzzArr[0]: 6
turning off buzz, not touch in 10 sec.


==> results/logs/test_2/closed.txt <==
Created random rythmic pattern
[6, 1, 883, 0, 410, 1, 745, 0, 213, 1, 558, 0, 284, ]
new btnpress: 4002ms
matching for rythm length: 883ms, btn press was: 4002, this is off by: 353.23%
matching for rythm length: 745ms, btn press was: 4002, this is off by: 437.18%
matching for rythm length: 558ms, btn press was: 4002, this is off by: 617.20%
new btnpress: 700ms
matching for rythm length: 883ms, btn press was: 700, this is off by: 20.72% Matched!
new btnpress: 1600ms
matching for rythm length: 883ms, matching for rythm length: 745ms, btn press was: 1600, this is off by: 114.77%
matching for rythm length: 558ms, btn press was: 1600, this is off by: 186.74%
new btnpress: 600ms
matching for rythm length: 883ms, matching for rythm length: 745ms, btn press was: 600, this is off by: 19.46% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 8947ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, btn press was: 8947, this is off by: 1503.41%
new btnpress: 1511ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, btn press was: 1511, this is off by: 170.79%
new btnpress: 211ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, btn press was: 211, this is off by: 62.19%
new btnpress: 433ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, btn press was: 433, this is off by: 22.40% Matched!
new btnpress: 511ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, new btnpress: 201ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, new btnpress: 600ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, new btnpress: 600ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, new btnpress: 1500ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, new btnpress: 300ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, new btnpress: 702ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, new btnpress: 801ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, new btnpress: 901ms
matching for rythm length: 883ms, matching for rythm length: 745ms, matching for rythm length: 558ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 18.13%------------------
Created random rythmic pattern
[6, 1, 373, 0, 274, 1, 342, 0, 255, 1, 560, 0, 223, ]
new btnpress: 37889ms
matching for rythm length: 373ms, btn press was: 37889, this is off by: 10057.91%
matching for rythm length: 342ms, btn press was: 37889, this is off by: 10978.65%
matching for rythm length: 560ms, btn press was: 37889, this is off by: 6665.89%
new btnpress: 1722ms
matching for rythm length: 373ms, btn press was: 1722, this is off by: 361.66%
matching for rythm length: 342ms, btn press was: 1722, this is off by: 403.51%
matching for rythm length: 560ms, btn press was: 1722, this is off by: 207.50%
new btnpress: 321ms
matching for rythm length: 373ms, btn press was: 321, this is off by: 13.94% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 6300ms
matching for rythm length: 373ms, matching for rythm length: 342ms, btn press was: 6300, this is off by: 1742.11%
matching for rythm length: 560ms, btn press was: 6300, this is off by: 1025.00%
new btnpress: 600ms
matching for rythm length: 373ms, matching for rythm length: 342ms, btn press was: 600, this is off by: 75.44%
matching for rythm length: 560ms, btn press was: 600, this is off by: 7.14% Matched!
new btnpress: 45664ms
matching for rythm length: 373ms, matching for rythm length: 342ms, btn press was: 45664, this is off by: 13252.05%
matching for rythm length: 560ms, new btnpress: 400ms
matching for rythm length: 373ms, matching for rythm length: 342ms, btn press was: 400, this is off by: 16.96% Matched!
new btnpress: 2022ms
matching for rythm length: 373ms, matching for rythm length: 342ms, matching for rythm length: 560ms, new btnpress: 1501ms
matching for rythm length: 373ms, matching for rythm length: 342ms, matching for rythm length: 560ms, new btnpress: 101ms
matching for rythm length: 373ms, matching for rythm length: 342ms, matching for rythm length: 560ms, new btnpress: 601ms
matching for rythm length: 373ms, matching for rythm length: 342ms, matching for rythm length: 560ms, new btnpress: 2904ms
matching for rythm length: 373ms, matching for rythm length: 342ms, matching for rythm length: 560ms, new btnpress: 600ms
matching for rythm length: 373ms, matching for rythm length: 342ms, matching for rythm length: 560ms, new btnpress: 511ms
matching for rythm length: 373ms, matching for rythm length: 342ms, matching for rythm length: 560ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 3, Avg. Preciseness percentage on matched rythms: 13.19%------------------
Created random rythmic pattern
[6, 1, 749, 0, 124, 1, 241, 0, 421, 1, 305, 0, 498, ]
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 4001ms
matching for rythm length: 749ms, btn press was: 4001, this is off by: 434.18%
matching for rythm length: 241ms, btn press was: 4001, this is off by: 1560.17%
matching for rythm length: 305ms, btn press was: 4001, this is off by: 1211.80%
new btnpress: 56835ms
matching for rythm length: 749ms, btn press was: 56835, this is off by: 7488.12%
matching for rythm length: 241ms, btn press was: 56835, this is off by: 23482.99%
matching for rythm length: 305ms, btn press was: 56835, this is off by: 18534.43%
new btnpress: 1821ms
matching for rythm length: 749ms, btn press was: 1821, this is off by: 143.12%
matching for rythm length: 241ms, btn press was: 1821, this is off by: 655.60%
matching for rythm length: 305ms, btn press was: 1821, this is off by: 497.05%
new btnpress: 100ms
matching for rythm length: 749ms, btn press was: 100, this is off by: 86.65%
matching for rythm length: 241ms, btn press was: 100, this is off by: 58.51%
matching for rythm length: 305ms, btn press was: 100, this is off by: 67.21%
new btnpress: 59198ms
matching for rythm length: 749ms, btn press was: 59198, this is off by: 7803.60%
matching for rythm length: 241ms, btn press was: 59198, this is off by: 24463.49%
matching for rythm length: 305ms, btn press was: 59198, this is off by: 19309.18%
new btnpress: 600ms
matching for rythm length: 749ms, btn press was: 600, this is off by: 19.89% Matched!
new btnpress: 2663ms
matching for rythm length: 749ms, matching for rythm length: 241ms, btn press was: 2663, this is off by: 1004.98%
matching for rythm length: 305ms, btn press was: 2663, this is off by: 773.11%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 800ms
matching for rythm length: 749ms, matching for rythm length: 241ms, btn press was: 800, this is off by: 231.95%
matching for rythm length: 305ms, btn press was: 800, this is off by: 162.30%
new btnpress: 1111ms
matching for rythm length: 749ms, matching for rythm length: 241ms, btn press was: 1111, this is off by: 361.00%
matching for rythm length: 305ms, btn press was: 1111, this is off by: 264.26%
new btnpress: 200ms
matching for rythm length: 749ms, matching for rythm length: 241ms, btn press was: 200, this is off by: 17.01% Matched!
new btnpress: 1922ms
matching for rythm length: 749ms, matching for rythm length: 241ms, matching for rythm length: 305ms, btn press was: 1922, this is off by: 530.16%
new btnpress: 211ms
matching for rythm length: 749ms, matching for rythm length: 241ms, matching for rythm length: 305ms, btn press was: 211, this is off by: 30.82% Matched!
new btnpress: 200ms
matching for rythm length: 749ms, matching for rythm length: 241ms, matching for rythm length: 305ms, new btnpress: 2934ms
matching for rythm length: 749ms, matching for rythm length: 241ms, matching for rythm length: 305ms, new btnpress: 300ms
matching for rythm length: 749ms, matching for rythm length: 241ms, matching for rythm length: 305ms, new btnpress: 1423ms
matching for rythm length: 749ms, matching for rythm length: 241ms, matching for rythm length: 305ms, new btnpress: 400ms
matching for rythm length: 749ms, matching for rythm length: 241ms, matching for rythm length: 305ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 3, Avg. Preciseness percentage on matched rythms: 19.57%------------------
new btnpress: 67830ms
new btnpress: 67830ms
Created random rythmic pattern
[6, 1, 325, 0, 160, 1, 219, 0, 385, 1, 302, 0, 250, ]
new btnpress: 200ms
matching for rythm length: 325ms, btn press was: 200, this is off by: 38.46% Matched!
new btnpress: 1600ms
matching for rythm length: 325ms, matching for rythm length: 219ms, btn press was: 1600, this is off by: 630.59%
matching for rythm length: 302ms, btn press was: 1600, this is off by: 429.80%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1300ms
matching for rythm length: 325ms, matching for rythm length: 219ms, btn press was: 1300, this is off by: 493.61%
matching for rythm length: 302ms, btn press was: 1300, this is off by: 330.46%
new btnpress: 200ms
matching for rythm length: 325ms, matching for rythm length: 219ms, btn press was: 200, this is off by: 8.68% Matched!
new btnpress: 1411ms
matching for rythm length: 325ms, matching for rythm length: 219ms, matching for rythm length: 302ms, btn press was: 1411, this is off by: 367.22%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1500ms
matching for rythm length: 325ms, matching for rythm length: 219ms, matching for rythm length: 302ms, btn press was: 1500, this is off by: 396.69%
new btnpress: 2100ms
matching for rythm length: 325ms, matching for rythm length: 219ms, matching for rythm length: 302ms, btn press was: 2100, this is off by: 595.36%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 300ms
matching for rythm length: 325ms, matching for rythm length: 219ms, matching for rythm length: 302ms, btn press was: 300, this is off by: 0.66% Matched!
new btnpress: 300ms
matching for rythm length: 325ms, matching for rythm length: 219ms, matching for rythm length: 302ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 4, Avg. Preciseness percentage on matched rythms: 19.59%------------------
new btnpress: 85432ms
new btnpress: 85432ms
Created random rythmic pattern
[6, 1, 208, 0, 216, 1, 472, 0, 333, 1, 211, 0, 141, ]
no more steps. buzzIndex: 13, buzzArr[0]: 6
no more steps. buzzIndex: 13, buzzArr[0]: 6
turning off buzz, not touch in 10 sec.


==> results/logs/test_2/pocket.txt <==
Created random rythmic pattern
[6, 1, 319, 0, 426, 1, 370, 0, 429, 1, 932, 0, 454, ]
new btnpress: 1901ms
matching for rythm length: 319ms, btn press was: 1901, this is off by: 495.92%
matching for rythm length: 370ms, btn press was: 1901, this is off by: 413.78%
matching for rythm length: 932ms, btn press was: 1901, this is off by: 103.97%
new btnpress: 4223ms
matching for rythm length: 319ms, btn press was: 4223, this is off by: 1223.82%
matching for rythm length: 370ms, btn press was: 4223, this is off by: 1041.35%
matching for rythm length: 932ms, btn press was: 4223, this is off by: 353.11%
new btnpress: 600ms
matching for rythm length: 319ms, btn press was: 600, this is off by: 88.09%
matching for rythm length: 370ms, btn press was: 600, this is off by: 62.16%
matching for rythm length: 932ms, btn press was: 600, this is off by: 35.62% Matched!
new btnpress: 2623ms
matching for rythm length: 319ms, btn press was: 2623, this is off by: 722.26%
matching for rythm length: 370ms, btn press was: 2623, this is off by: 608.92%
matching for rythm length: 932ms, new btnpress: 164ms
matching for rythm length: 319ms, btn press was: 164, this is off by: 48.59%
matching for rythm length: 370ms, btn press was: 164, this is off by: 55.68%
matching for rythm length: 932ms, new btnpress: 711ms
matching for rythm length: 319ms, btn press was: 711, this is off by: 122.88%
matching for rythm length: 370ms, btn press was: 711, this is off by: 92.16%
matching for rythm length: 932ms, new btnpress: 711ms
matching for rythm length: 319ms, btn press was: 711, this is off by: 122.88%
matching for rythm length: 370ms, btn press was: 711, this is off by: 92.16%
matching for rythm length: 932ms, new btnpress: 232ms
matching for rythm length: 319ms, btn press was: 232, this is off by: 27.27% Matched!
new btnpress: 601ms
matching for rythm length: 319ms, matching for rythm length: 370ms, btn press was: 601, this is off by: 62.43%
matching for rythm length: 932ms, new btnpress: 712ms
matching for rythm length: 319ms, matching for rythm length: 370ms, btn press was: 712, this is off by: 92.43%
matching for rythm length: 932ms, new btnpress: 722ms
matching for rythm length: 319ms, matching for rythm length: 370ms, btn press was: 722, this is off by: 95.14%
matching for rythm length: 932ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 501ms
matching for rythm length: 319ms, matching for rythm length: 370ms, btn press was: 501, this is off by: 35.41% Matched!
new btnpress: 823ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 1024ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 3391ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 403ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 501ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 701ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 600ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 2004ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 400ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 511ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 701ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 601ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 2125ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 412ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 300ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 600ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 1012ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, new btnpress: 701ms
matching for rythm length: 319ms, matching for rythm length: 370ms, matching for rythm length: 932ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 23.94%------------------
Created random rythmic pattern
[6, 1, 496, 0, 392, 1, 826, 0, 240, 1, 916, 0, 217, ]
new btnpress: 300ms
matching for rythm length: 496ms, btn press was: 300, this is off by: 39.52% Matched!
new btnpress: 400ms
matching for rythm length: 496ms, matching for rythm length: 826ms, btn press was: 400, this is off by: 51.57%
matching for rythm length: 916ms, btn press was: 400, this is off by: 56.33%
new btnpress: 200ms
matching for rythm length: 496ms, matching for rythm length: 826ms, btn press was: 200, this is off by: 75.79%
matching for rythm length: 916ms, btn press was: 200, this is off by: 78.17%
new btnpress: 400ms
matching for rythm length: 496ms, matching for rythm length: 826ms, btn press was: 400, this is off by: 51.57%
matching for rythm length: 916ms, btn press was: 400, this is off by: 56.33%
new btnpress: 1255ms
matching for rythm length: 496ms, matching for rythm length: 826ms, btn press was: 1255, this is off by: 51.94%
matching for rythm length: 916ms, btn press was: 1255, this is off by: 37.01% Matched!
new btnpress: 211ms
matching for rythm length: 496ms, matching for rythm length: 826ms, btn press was: 211, this is off by: 74.46%
matching for rythm length: 916ms, new btnpress: 322ms
matching for rythm length: 496ms, matching for rythm length: 826ms, btn press was: 322, this is off by: 61.02%
matching for rythm length: 916ms, new btnpress: 522ms
matching for rythm length: 496ms, matching for rythm length: 826ms, btn press was: 522, this is off by: 36.80% Matched!
new btnpress: 411ms
matching for rythm length: 496ms, matching for rythm length: 826ms, matching for rythm length: 916ms, new btnpress: 401ms
matching for rythm length: 496ms, matching for rythm length: 826ms, matching for rythm length: 916ms, new btnpress: 200ms
matching for rythm length: 496ms, matching for rythm length: 826ms, matching for rythm length: 916ms, new btnpress: 1402ms
matching for rythm length: 496ms, matching for rythm length: 826ms, matching for rythm length: 916ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 25.41%------------------
Created random rythmic pattern
[6, 1, 826, 0, 359, 1, 509, 0, 315, 1, 705, 0, 379, ]
new btnpress: 39831ms
matching for rythm length: 826ms, btn press was: 39831, this is off by: 4722.15%
matching for rythm length: 509ms, btn press was: 39831, this is off by: 7725.34%
matching for rythm length: 705ms, btn press was: 39831, this is off by: 5549.79%
new btnpress: 40052ms
matching for rythm length: 826ms, btn press was: 40052, this is off by: 4748.91%
matching for rythm length: 509ms, btn press was: 40052, this is off by: 7768.76%
matching for rythm length: 705ms, btn press was: 40052, this is off by: 5581.13%
new btnpress: 40052ms
matching for rythm length: 826ms, btn press was: 40052, this is off by: 4748.91%
matching for rythm length: 509ms, btn press was: 40052, this is off by: 7768.76%
matching for rythm length: 705ms, btn press was: 40052, this is off by: 5581.13%
new btnpress: 243ms
matching for rythm length: 826ms, btn press was: 243, this is off by: 70.58%
matching for rythm length: 509ms, btn press was: 243, this is off by: 52.26%
matching for rythm length: 705ms, btn press was: 243, this is off by: 65.53%
new btnpress: 921ms
matching for rythm length: 826ms, btn press was: 921, this is off by: 11.50% Matched!
new btnpress: 101ms
matching for rythm length: 826ms, matching for rythm length: 509ms, btn press was: 101, this is off by: 80.16%
matching for rythm length: 705ms, btn press was: 101, this is off by: 85.67%
new btnpress: 411ms
matching for rythm length: 826ms, matching for rythm length: 509ms, btn press was: 411, this is off by: 19.25% Matched!
new btnpress: 211ms
matching for rythm length: 826ms, matching for rythm length: 509ms, matching for rythm length: 705ms, btn press was: 211, this is off by: 70.07%
new btnpress: 411ms
matching for rythm length: 826ms, matching for rythm length: 509ms, matching for rythm length: 705ms, btn press was: 411, this is off by: 41.70%
new btnpress: 1955ms
matching for rythm length: 826ms, matching for rythm length: 509ms, matching for rythm length: 705ms, btn press was: 1955, this is off by: 177.30%
new btnpress: 300ms
matching for rythm length: 826ms, matching for rythm length: 509ms, matching for rythm length: 705ms, btn press was: 300, this is off by: 57.45%
new btnpress: 511ms
matching for rythm length: 826ms, matching for rythm length: 509ms, matching for rythm length: 705ms, btn press was: 511, this is off by: 27.52% Matched!
new btnpress: 844ms
matching for rythm length: 826ms, matching for rythm length: 509ms, matching for rythm length: 705ms, new btnpress: 601ms
matching for rythm length: 826ms, matching for rythm length: 509ms, matching for rythm length: 705ms, new btnpress: 601ms
matching for rythm length: 826ms, matching for rythm length: 509ms, matching for rythm length: 705ms, new btnpress: 111ms
matching for rythm length: 826ms, matching for rythm length: 509ms, matching for rythm length: 705ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 18.43%------------------
Created random rythmic pattern
[6, 1, 509, 0, 258, 1, 547, 0, 337, 1, 244, 0, 176, ]
new btnpress: 47119ms
matching for rythm length: 509ms, btn press was: 47119, this is off by: 9157.17%
matching for rythm length: 547ms, btn press was: 47119, this is off by: 8514.08%
matching for rythm length: 244ms, btn press was: 47119, this is off by: 19211.07%
new btnpress: 47240ms
matching for rythm length: 509ms, btn press was: 47240, this is off by: 9180.94%
matching for rythm length: 547ms, btn press was: 47240, this is off by: 8536.20%
matching for rythm length: 244ms, btn press was: 47240, this is off by: 19260.66%
new btnpress: 47561ms
matching for rythm length: 509ms, btn press was: 47561, this is off by: 9244.01%
matching for rythm length: 547ms, btn press was: 47561, this is off by: 8594.88%
matching for rythm length: 244ms, btn press was: 47561, this is off by: 19392.21%
new btnpress: 121ms
matching for rythm length: 509ms, btn press was: 121, this is off by: 76.23%
matching for rythm length: 547ms, btn press was: 121, this is off by: 77.88%
matching for rythm length: 244ms, btn press was: 121, this is off by: 50.41%
new btnpress: 300ms
matching for rythm length: 509ms, btn press was: 300, this is off by: 41.06%
matching for rythm length: 547ms, btn press was: 300, this is off by: 45.16%
matching for rythm length: 244ms, btn press was: 300, this is off by: 22.95% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 700ms
matching for rythm length: 509ms, btn press was: 700, this is off by: 37.52% Matched!
new btnpress: 600ms
matching for rythm length: 509ms, matching for rythm length: 547ms, btn press was: 600, this is off by: 9.69% Matched!
new btnpress: 2033ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, new btnpress: 301ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, new btnpress: 5120ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, new btnpress: 700ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, new btnpress: 1302ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, new btnpress: 500ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, new btnpress: 500ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, new btnpress: 1613ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, new btnpress: 301ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, new btnpress: 2516ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, new btnpress: 502ms
matching for rythm length: 509ms, matching for rythm length: 547ms, matching for rythm length: 244ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 16.47%------------------
Created random rythmic pattern
[6, 1, 531, 0, 426, 1, 590, 0, 257, 1, 529, 0, 170, ]
new btnpress: 401ms
matching for rythm length: 531ms, btn press was: 401, this is off by: 24.48% Matched!
new btnpress: 56578ms
matching for rythm length: 531ms, matching for rythm length: 590ms, btn press was: 56578, this is off by: 9489.49%
matching for rythm length: 529ms, btn press was: 56578, this is off by: 10595.27%
new btnpress: 300ms
matching for rythm length: 531ms, matching for rythm length: 590ms, btn press was: 300, this is off by: 49.15%
matching for rythm length: 529ms, btn press was: 300, this is off by: 43.29%
new btnpress: 57200ms
matching for rythm length: 531ms, matching for rythm length: 590ms, btn press was: 57200, this is off by: 9594.92%
matching for rythm length: 529ms, btn press was: 57200, this is off by: 10712.85%
new btnpress: 611ms
matching for rythm length: 531ms, matching for rythm length: 590ms, btn press was: 611, this is off by: 3.56% Matched!
new btnpress: 411ms
matching for rythm length: 531ms, matching for rythm length: 590ms, matching for rythm length: 529ms, btn press was: 411, this is off by: 22.31% Matched!
new btnpress: 611ms
matching for rythm length: 531ms, matching for rythm length: 590ms, matching for rythm length: 529ms, new btnpress: 401ms
matching for rythm length: 531ms, matching for rythm length: 590ms, matching for rythm length: 529ms, new btnpress: 701ms
matching for rythm length: 531ms, matching for rythm length: 590ms, matching for rythm length: 529ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 21.10%------------------
new btnpress: 61647ms
Created random rythmic pattern
[6, 1, 707, 0, 123, 1, 699, 0, 411, 1, 801, 0, 335, ]
new btnpress: 501ms
matching for rythm length: 707ms, btn press was: 501, this is off by: 29.14% Matched!
new btnpress: 62949ms
matching for rythm length: 707ms, matching for rythm length: 699ms, btn press was: 62949, this is off by: 8905.58%
matching for rythm length: 801ms, btn press was: 62949, this is off by: 7758.80%
new btnpress: 311ms
matching for rythm length: 707ms, matching for rythm length: 699ms, btn press was: 311, this is off by: 55.51%
matching for rythm length: 801ms, btn press was: 311, this is off by: 61.17%
new btnpress: 1624ms
matching for rythm length: 707ms, matching for rythm length: 699ms, btn press was: 1624, this is off by: 132.33%
matching for rythm length: 801ms, btn press was: 1624, this is off by: 102.75%
new btnpress: 600ms
matching for rythm length: 707ms, matching for rythm length: 699ms, btn press was: 600, this is off by: 14.16% Matched!
new btnpress: 700ms
matching for rythm length: 707ms, matching for rythm length: 699ms, matching for rythm length: 801ms, btn press was: 700, this is off by: 12.61% Matched!
new btnpress: 1511ms
matching for rythm length: 707ms, matching for rythm length: 699ms, matching for rythm length: 801ms, new btnpress: 2343ms
matching for rythm length: 707ms, matching for rythm length: 699ms, matching for rythm length: 801ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 12.03%------------------
new btnpress: 67926ms
Created random rythmic pattern
[6, 1, 928, 0, 312, 1, 249, 0, 424, 1, 234, 0, 410, ]
new btnpress: 69227ms
matching for rythm length: 928ms, btn press was: 69227, this is off by: 7359.81%
matching for rythm length: 249ms, btn press was: 69227, this is off by: 27702.01%
matching for rythm length: 234ms, btn press was: 69227, this is off by: 29484.19%
new btnpress: 69227ms
matching for rythm length: 928ms, btn press was: 69227, this is off by: 7359.81%
matching for rythm length: 249ms, btn press was: 69227, this is off by: 27702.01%
matching for rythm length: 234ms, btn press was: 69227, this is off by: 29484.19%
new btnpress: 69369ms
matching for rythm length: 928ms, btn press was: 69369, this is off by: 7375.11%
matching for rythm length: 249ms, btn press was: 69369, this is off by: 27759.04%
matching for rythm length: 234ms, btn press was: 69369, this is off by: 29544.87%
no more steps. buzzIndex: 13, buzzArr[0]: 6
no more steps. buzzIndex: 13, buzzArr[0]: 6
turning off buzz, not touch in 10 sec.


==> results/logs/test_2/training.txt <==
Created random rythmic pattern
[6, 1, 496, 0, 213, 1, 417, 0, 179, 1, 656, 0, 378, ]
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 6701ms
matching for rythm length: 496ms, btn press was: 6701, this is off by: 1251.01%
matching for rythm length: 417ms, btn press was: 6701, this is off by: 1506.95%
matching for rythm length: 656ms, btn press was: 6701, this is off by: 921.49%
new btnpress: 6723ms
matching for rythm length: 496ms, btn press was: 6723, this is off by: 1255.44%
matching for rythm length: 417ms, btn press was: 6723, this is off by: 1512.23%
matching for rythm length: 656ms, btn press was: 6723, this is off by: 924.85%
new btnpress: 100ms
matching for rythm length: 496ms, btn press was: 100, this is off by: 79.84%
matching for rythm length: 417ms, btn press was: 100, this is off by: 76.02%
matching for rythm length: 656ms, btn press was: 100, this is off by: 84.76%
new btnpress: 621ms
matching for rythm length: 496ms, btn press was: 621, this is off by: 25.20% Matched!
new btnpress: 722ms
matching for rythm length: 496ms, matching for rythm length: 417ms, btn press was: 722, this is off by: 73.14%
matching for rythm length: 656ms, btn press was: 722, this is off by: 10.06% Matched!
new btnpress: 600ms
matching for rythm length: 496ms, matching for rythm length: 417ms, btn press was: 600, this is off by: 43.88%
matching for rythm length: 656ms, new btnpress: 811ms
matching for rythm length: 496ms, matching for rythm length: 417ms, btn press was: 811, this is off by: 94.48%
matching for rythm length: 656ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1000ms
matching for rythm length: 496ms, matching for rythm length: 417ms, btn press was: 1000, this is off by: 139.81%
matching for rythm length: 656ms, new btnpress: 2100ms
matching for rythm length: 496ms, matching for rythm length: 417ms, btn press was: 2100, this is off by: 403.60%
matching for rythm length: 656ms, new btnpress: 200ms
matching for rythm length: 496ms, matching for rythm length: 417ms, btn press was: 200, this is off by: 52.04%
matching for rythm length: 656ms, new btnpress: 811ms
matching for rythm length: 496ms, matching for rythm length: 417ms, btn press was: 811, this is off by: 94.48%
matching for rythm length: 656ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 300ms
matching for rythm length: 496ms, matching for rythm length: 417ms, btn press was: 300, this is off by: 28.06% Matched!
new btnpress: 911ms
matching for rythm length: 496ms, matching for rythm length: 417ms, matching for rythm length: 656ms, new btnpress: 1000ms
matching for rythm length: 496ms, matching for rythm length: 417ms, matching for rythm length: 656ms, new btnpress: 500ms
matching for rythm length: 496ms, matching for rythm length: 417ms, matching for rythm length: 656ms, new btnpress: 300ms
matching for rythm length: 496ms, matching for rythm length: 417ms, matching for rythm length: 656ms, new btnpress: 701ms
matching for rythm length: 496ms, matching for rythm length: 417ms, matching for rythm length: 656ms, new btnpress: 600ms
matching for rythm length: 496ms, matching for rythm length: 417ms, matching for rythm length: 656ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 4, Avg. Preciseness percentage on matched rythms: 21.58%------------------
Created random rythmic pattern
[6, 1, 687, 0, 322, 1, 399, 0, 180, 1, 776, 0, 243, ]
new btnpress: 700ms
matching for rythm length: 687ms, btn press was: 700, this is off by: 1.89% Matched!
new btnpress: 600ms
matching for rythm length: 687ms, matching for rythm length: 399ms, btn press was: 600, this is off by: 50.38%
matching for rythm length: 776ms, btn press was: 600, this is off by: 22.68% Matched!
new btnpress: 600ms
matching for rythm length: 687ms, matching for rythm length: 399ms, btn press was: 600, this is off by: 50.38%
matching for rythm length: 776ms, new btnpress: 200ms
matching for rythm length: 687ms, matching for rythm length: 399ms, btn press was: 200, this is off by: 49.87%
matching for rythm length: 776ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 200ms
matching for rythm length: 687ms, matching for rythm length: 399ms, btn press was: 200, this is off by: 49.87%
matching for rythm length: 776ms, new btnpress: 42097ms
matching for rythm length: 687ms, matching for rythm length: 399ms, btn press was: 42097, this is off by: 10450.63%
matching for rythm length: 776ms, new btnpress: 42608ms
matching for rythm length: 687ms, matching for rythm length: 399ms, btn press was: 42608, this is off by: 10578.70%
matching for rythm length: 776ms, new btnpress: 500ms
matching for rythm length: 687ms, matching for rythm length: 399ms, btn press was: 500, this is off by: 25.31% Matched!
new btnpress: 600ms
matching for rythm length: 687ms, matching for rythm length: 399ms, matching for rythm length: 776ms, new btnpress: 721ms
matching for rythm length: 687ms, matching for rythm length: 399ms, matching for rythm length: 776ms, new btnpress: 822ms
matching for rythm length: 687ms, matching for rythm length: 399ms, matching for rythm length: 776ms, new btnpress: 100ms
matching for rythm length: 687ms, matching for rythm length: 399ms, matching for rythm length: 776ms, new btnpress: 200ms
matching for rythm length: 687ms, matching for rythm length: 399ms, matching for rythm length: 776ms, new btnpress: 702ms
matching for rythm length: 687ms, matching for rythm length: 399ms, matching for rythm length: 776ms, new btnpress: 100ms
matching for rythm length: 687ms, matching for rythm length: 399ms, matching for rythm length: 776ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 13.99%------------------
new btnpress: 48457ms
Created random rythmic pattern
[6, 1, 981, 0, 196, 1, 771, 0, 393, 1, 477, 0, 263, ]
new btnpress: 1400ms
matching for rythm length: 981ms, btn press was: 1400, this is off by: 42.71%
matching for rythm length: 771ms, btn press was: 1400, this is off by: 81.58%
matching for rythm length: 477ms, btn press was: 1400, this is off by: 193.50%
new btnpress: 621ms
matching for rythm length: 981ms, btn press was: 621, this is off by: 36.70% Matched!
new btnpress: 621ms
matching for rythm length: 981ms, matching for rythm length: 771ms, btn press was: 621, this is off by: 19.46% Matched!
new btnpress: 300ms
matching for rythm length: 981ms, matching for rythm length: 771ms, matching for rythm length: 477ms, btn press was: 300, this is off by: 37.11% Matched!
new btnpress: 300ms
matching for rythm length: 981ms, matching for rythm length: 771ms, matching for rythm length: 477ms, new btnpress: 100ms
matching for rythm length: 981ms, matching for rythm length: 771ms, matching for rythm length: 477ms, new btnpress: 401ms
matching for rythm length: 981ms, matching for rythm length: 771ms, matching for rythm length: 477ms, new btnpress: 602ms
matching for rythm length: 981ms, matching for rythm length: 771ms, matching for rythm length: 477ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 29.97%------------------
Created random rythmic pattern
[6, 1, 641, 0, 166, 1, 339, 0, 306, 1, 798, 0, 376, ]
new btnpress: 500ms
matching for rythm length: 641ms, btn press was: 500, this is off by: 22.00% Matched!
new btnpress: 801ms
matching for rythm length: 641ms, matching for rythm length: 339ms, btn press was: 801, this is off by: 136.28%
matching for rythm length: 798ms, btn press was: 801, this is off by: 0.38% Matched!
new btnpress: 500ms
matching for rythm length: 641ms, matching for rythm length: 339ms, btn press was: 500, this is off by: 47.49%
matching for rythm length: 798ms, new btnpress: 200ms
matching for rythm length: 641ms, matching for rythm length: 339ms, btn press was: 200, this is off by: 41.00%
matching for rythm length: 798ms, new btnpress: 511ms
matching for rythm length: 641ms, matching for rythm length: 339ms, btn press was: 511, this is off by: 50.74%
matching for rythm length: 798ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 100ms
matching for rythm length: 641ms, matching for rythm length: 339ms, btn press was: 100, this is off by: 70.50%
matching for rythm length: 798ms, new btnpress: 611ms
matching for rythm length: 641ms, matching for rythm length: 339ms, btn press was: 611, this is off by: 80.24%
matching for rythm length: 798ms, new btnpress: 500ms
matching for rythm length: 641ms, matching for rythm length: 339ms, btn press was: 500, this is off by: 47.49%
matching for rythm length: 798ms, new btnpress: 300ms
matching for rythm length: 641ms, matching for rythm length: 339ms, btn press was: 300, this is off by: 11.50% Matched!
new btnpress: 500ms
matching for rythm length: 641ms, matching for rythm length: 339ms, matching for rythm length: 798ms, new btnpress: 601ms
matching for rythm length: 641ms, matching for rythm length: 339ms, matching for rythm length: 798ms, new btnpress: 100ms
matching for rythm length: 641ms, matching for rythm length: 339ms, matching for rythm length: 798ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 22.01%------------------
new btnpress: 66129ms
Created random rythmic pattern
[6, 1, 939, 0, 377, 1, 382, 0, 308, 1, 906, 0, 409, ]
new btnpress: 66330ms
matching for rythm length: 939ms, btn press was: 66330, this is off by: 6963.90%
matching for rythm length: 382ms, btn press was: 66330, this is off by: 17263.87%
matching for rythm length: 906ms, btn press was: 66330, this is off by: 7221.19%
new btnpress: 400ms
matching for rythm length: 939ms, btn press was: 400, this is off by: 57.40%
matching for rythm length: 382ms, btn press was: 400, this is off by: 4.71% Matched!
new btnpress: 611ms
matching for rythm length: 939ms, btn press was: 611, this is off by: 34.93% Matched!
new btnpress: 500ms
matching for rythm length: 939ms, matching for rythm length: 382ms, matching for rythm length: 906ms, btn press was: 500, this is off by: 44.81%
new btnpress: 600ms
matching for rythm length: 939ms, matching for rythm length: 382ms, matching for rythm length: 906ms, btn press was: 600, this is off by: 33.77% Matched!
new btnpress: 2200ms
matching for rythm length: 939ms, matching for rythm length: 382ms, matching for rythm length: 906ms, new btnpress: 70986ms
matching for rythm length: 939ms, matching for rythm length: 382ms, matching for rythm length: 906ms, new btnpress: 200ms
matching for rythm length: 939ms, matching for rythm length: 382ms, matching for rythm length: 906ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 28.08%------------------
Created random rythmic pattern
[6, 1, 461, 0, 123, 1, 935, 0, 198, 1, 871, 0, 291, ]
new btnpress: 701ms
matching for rythm length: 461ms, btn press was: 701, this is off by: 52.06%
matching for rythm length: 935ms, btn press was: 701, this is off by: 25.03% Matched!
new btnpress: 701ms
matching for rythm length: 461ms, btn press was: 701, this is off by: 52.06%
matching for rythm length: 935ms, matching for rythm length: 871ms, btn press was: 701, this is off by: 19.52% Matched!
new btnpress: 1300ms
matching for rythm length: 461ms, btn press was: 1300, this is off by: 182.00%
matching for rythm length: 935ms, matching for rythm length: 871ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1400ms
matching for rythm length: 461ms, btn press was: 1400, this is off by: 203.69%
matching for rythm length: 935ms, matching for rythm length: 871ms, new btnpress: 3222ms
matching for rythm length: 461ms, btn press was: 3222, this is off by: 598.92%
matching for rythm length: 935ms, matching for rythm length: 871ms, new btnpress: 300ms
matching for rythm length: 461ms, btn press was: 300, this is off by: 34.92% Matched!
new btnpress: 300ms
matching for rythm length: 461ms, matching for rythm length: 935ms, matching for rythm length: 871ms, new btnpress: 600ms
matching for rythm length: 461ms, matching for rythm length: 935ms, matching for rythm length: 871ms, new btnpress: 1501ms
matching for rythm length: 461ms, matching for rythm length: 935ms, matching for rythm length: 871ms, new btnpress: 600ms
matching for rythm length: 461ms, matching for rythm length: 935ms, matching for rythm length: 871ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 31.05%------------------
new btnpress: 84419ms
new btnpress: 84419ms
Created random rythmic pattern
[6, 1, 733, 0, 210, 1, 337, 0, 467, 1, 375, 0, 337, ]
no more steps. buzzIndex: 13, buzzArr[0]: 6
turning off buzz, not touch in 10 sec.


==> results/logs/test_3/blindfolded.txt <==
n  1324][D][BLEDevice.cpp:102] gattServerEventHandler(): gattServCreated random rythmic pattern
[6, 1, 865, 0, 428, 1, 659, 0, 282, 1, 221, 0, 306, ]
new btnpress: 3301ms
matching for rythm length: 865ms, btn press was: 3301, this is off by: 281.62%
matching for rythm length: 659ms, btn press was: 3301, this is off by: 400.91%
matching for rythm length: 221ms, btn press was: 3301, this is off by: 1393.67%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 3000ms
matching for rythm length: 865ms, btn press was: 3000, this is off by: 246.82%
matching for rythm length: 659ms, btn press was: 3000, this is off by: 355.24%
matching for rythm length: 221ms, btn press was: 3000, this is off by: 1257.47%
new btnpress: 4700ms
matching for rythm length: 865ms, btn press was: 4700, this is off by: 443.35%
matching for rythm length: 659ms, btn press was: 4700, this is off by: 613.20%
matching for rythm length: 221ms, btn press was: 4700, this is off by: 2026.70%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1500ms
matching for rythm length: 865ms, btn press was: 1500, this is off by: 73.41%
matching for rythm length: 659ms, btn press was: 1500, this is off by: 127.62%
matching for rythm length: 221ms, btn press was: 1500, this is off by: 578.73%
new btnpress: 14486ms
matching for rythm length: 865ms, btn press was: 14486, this is off by: 1574.68%
matching for rythm length: 659ms, btn press was: 14486, this is off by: 2098.18%
matching for rythm length: 221ms, btn press was: 14486, this is off by: 6454.75%
new btnpress: 300ms
matching for rythm length: 865ms, btn press was: 300, this is off by: 65.32%
matching for rythm length: 659ms, btn press was: 300, this is off by: 54.48%
matching for rythm length: 221ms, btn press was: 300, this is off by: 35.75% Matched!
new btnpress: 200ms
matching for rythm length: 865ms, btn press was: 200, this is off by: 76.88%
matching for rythm length: 659ms, btn press was: 200, this is off by: 69.65%
matching for rythm length: 221ms, new btnpress: 700ms
matching for rythm length: 865ms, btn press was: 700, this is off by: 19.08% Matched!
new btnpress: 1100ms
matching for rythm length: 865ms, matching for rythm length: 659ms, btn press was: 1100, this is off by: 66.92%
matching for rythm length: 221ms, new btnpress: 211ms
matching for rythm length: 865ms, matching for rythm length: 659ms, btn press was: 211, this is off by: 67.98%
matching for rythm length: 221ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1212ms
matching for rythm length: 865ms, matching for rythm length: 659ms, btn press was: 1212, this is off by: 83.92%
matching for rythm length: 221ms, new btnpress: 811ms
matching for rythm length: 865ms, matching for rythm length: 659ms, btn press was: 811, this is off by: 23.07% Matched!
new btnpress: 300ms
matching for rythm length: 865ms, matching for rythm length: 659ms, matching for rythm length: 221ms, new btnpress: 1301ms
matching for rythm length: 865ms, matching for rythm length: 659ms, matching for rythm length: 221ms, new btnpress: 800ms
matching for rythm length: 865ms, matching for rythm length: 659ms, matching for rythm length: 221ms, new btnpress: 1301ms
matching for rythm length: 865ms, matching for rythm length: 659ms, matching for rythm length: 221ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 4, Avg. Preciseness percentage on matched rythms: 19.00%------------------
Created random rythmic pattern
[6, 1, 536, 0, 258, 1, 899, 0, 340, 1, 249, 0, 240, ]
new btnpress: 1001ms
matching for rythm length: 536ms, btn press was: 1001, this is off by: 86.75%
matching for rythm length: 899ms, btn press was: 1001, this is off by: 11.35% Matched!
new btnpress: 100ms
matching for rythm length: 536ms, btn press was: 100, this is off by: 81.34%
matching for rythm length: 899ms, matching for rythm length: 249ms, btn press was: 100, this is off by: 59.84%
new btnpress: 40491ms
matching for rythm length: 536ms, btn press was: 40491, this is off by: 7454.29%
matching for rythm length: 899ms, matching for rythm length: 249ms, btn press was: 40491, this is off by: 16161.45%
new btnpress: 611ms
matching for rythm length: 536ms, btn press was: 611, this is off by: 13.99% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 41703ms
matching for rythm length: 536ms, matching for rythm length: 899ms, matching for rythm length: 249ms, btn press was: 41703, this is off by: 16648.19%
new btnpress: 511ms
matching for rythm length: 536ms, matching for rythm length: 899ms, matching for rythm length: 249ms, btn press was: 511, this is off by: 105.22%
new btnpress: 1323ms
matching for rythm length: 536ms, matching for rythm length: 899ms, matching for rythm length: 249ms, btn press was: 1323, this is off by: 431.33%
new btnpress: 211ms
matching for rythm length: 536ms, matching for rythm length: 899ms, matching for rythm length: 249ms, btn press was: 211, this is off by: 15.26% Matched!
new btnpress: 600ms
matching for rythm length: 536ms, matching for rythm length: 899ms, matching for rythm length: 249ms, new btnpress: 300ms
matching for rythm length: 536ms, matching for rythm length: 899ms, matching for rythm length: 249ms, new btnpress: 1702ms
matching for rythm length: 536ms, matching for rythm length: 899ms, matching for rythm length: 249ms, new btnpress: 100ms
matching for rythm length: 536ms, matching for rythm length: 899ms, matching for rythm length: 249ms, new btnpress: 901ms
matching for rythm length: 536ms, matching for rythm length: 899ms, matching for rythm length: 249ms, new btnpress: 301ms
matching for rythm length: 536ms, matching for rythm length: 899ms, matching for rythm length: 249ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 14.67%------------------
Created random rythmic pattern
[6, 1, 779, 0, 409, 1, 862, 0, 438, 1, 592, 0, 440, ]
new btnpress: 500ms
matching for rythm length: 779ms, btn press was: 500, this is off by: 35.82% Matched!
new btnpress: 300ms
matching for rythm length: 779ms, matching for rythm length: 862ms, btn press was: 300, this is off by: 65.20%
matching for rythm length: 592ms, btn press was: 300, this is off by: 49.32%
new btnpress: 200ms
matching for rythm length: 779ms, matching for rythm length: 862ms, btn press was: 200, this is off by: 76.80%
matching for rythm length: 592ms, btn press was: 200, this is off by: 66.22%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 55198ms
matching for rythm length: 779ms, matching for rythm length: 862ms, btn press was: 55198, this is off by: 6303.48%
matching for rythm length: 592ms, btn press was: 55198, this is off by: 9223.99%
new btnpress: 311ms
matching for rythm length: 779ms, matching for rythm length: 862ms, btn press was: 311, this is off by: 63.92%
matching for rythm length: 592ms, btn press was: 311, this is off by: 47.47%
new btnpress: 1211ms
matching for rythm length: 779ms, matching for rythm length: 862ms, btn press was: 1211, this is off by: 40.49%
matching for rythm length: 592ms, btn press was: 1211, this is off by: 104.56%
new btnpress: 1111ms
matching for rythm length: 779ms, matching for rythm length: 862ms, btn press was: 1111, this is off by: 28.89% Matched!
new btnpress: 500ms
matching for rythm length: 779ms, matching for rythm length: 862ms, matching for rythm length: 592ms, btn press was: 500, this is off by: 15.54% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 29.01%------------------
Created random rythmic pattern
[6, 1, 460, 0, 291, 1, 693, 0, 488, 1, 859, 0, 315, ]
new btnpress: 62365ms
matching for rythm length: 460ms, btn press was: 62365, this is off by: 13457.61%
matching for rythm length: 693ms, btn press was: 62365, this is off by: 8899.28%
matching for rythm length: 859ms, btn press was: 62365, this is off by: 7160.19%
new btnpress: 62486ms
matching for rythm length: 460ms, btn press was: 62486, this is off by: 13483.91%
matching for rythm length: 693ms, btn press was: 62486, this is off by: 8916.74%
matching for rythm length: 859ms, btn press was: 62486, this is off by: 7174.27%
no more steps. buzzIndex: 13, buzzArr[0]: 6
no more steps. buzzIndex: 13, buzzArr[0]: 6
turning off buzz, not touch in 10 sec.


==> results/logs/test_3/pocket.txt <==
ing.cpp:506] handleGAPEvent(): handleGAPEvent [event no: 6]
tisverEventHandler [esp_gatt_if: 4] ... ESP_GATTS_REG_EVT
[  1340]Created random rythmic pattern
[6, 1, 265, 0, 162, 1, 612, 0, 438, 1, 413, 0, 386, ]
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 6201ms
matching for rythm length: 265ms, btn press was: 6201, this is off by: 2240.00%
matching for rythm length: 612ms, btn press was: 6201, this is off by: 913.24%
matching for rythm length: 413ms, btn press was: 6201, this is off by: 1401.45%
new btnpress: 6123ms
matching for rythm length: 265ms, btn press was: 6123, this is off by: 2210.57%
matching for rythm length: 612ms, btn press was: 6123, this is off by: 900.49%
matching for rythm length: 413ms, btn press was: 6123, this is off by: 1382.57%
new btnpress: 400ms
matching for rythm length: 265ms, btn press was: 400, this is off by: 50.94%
matching for rythm length: 612ms, btn press was: 400, this is off by: 34.64% Matched!
new btnpress: 1900ms
matching for rythm length: 265ms, btn press was: 1900, this is off by: 616.98%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 1900, this is off by: 360.05%
new btnpress: 600ms
matching for rythm length: 265ms, btn press was: 600, this is off by: 126.42%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 600, this is off by: 45.28%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1600ms
matching for rythm length: 265ms, btn press was: 1600, this is off by: 503.77%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 1600, this is off by: 287.41%
new btnpress: 4833ms
matching for rythm length: 265ms, btn press was: 4833, this is off by: 1723.77%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 4833, this is off by: 1070.22%
new btnpress: 2300ms
matching for rythm length: 265ms, btn press was: 2300, this is off by: 767.92%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 2300, this is off by: 456.90%
new btnpress: 2211ms
matching for rythm length: 265ms, btn press was: 2211, this is off by: 734.34%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 2211, this is off by: 435.35%
new btnpress: 700ms
matching for rythm length: 265ms, btn press was: 700, this is off by: 164.15%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 700, this is off by: 69.49%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 2711ms
matching for rythm length: 265ms, btn press was: 2711, this is off by: 923.02%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 2711, this is off by: 556.42%
new btnpress: 3011ms
matching for rythm length: 265ms, btn press was: 3011, this is off by: 1036.23%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 3011, this is off by: 629.06%
new btnpress: 900ms
matching for rythm length: 265ms, btn press was: 900, this is off by: 239.62%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 900, this is off by: 117.92%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 6700ms
matching for rythm length: 265ms, btn press was: 6700, this is off by: 2428.30%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 6700, this is off by: 1522.28%
new btnpress: 6711ms
matching for rythm length: 265ms, btn press was: 6711, this is off by: 2432.45%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 6711, this is off by: 1524.94%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 3700ms
matching for rythm length: 265ms, btn press was: 3700, this is off by: 1296.23%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 3700, this is off by: 795.88%
new btnpress: 3811ms
matching for rythm length: 265ms, btn press was: 3811, this is off by: 1338.11%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 3811, this is off by: 822.76%
new btnpress: 500ms
matching for rythm length: 265ms, btn press was: 500, this is off by: 88.68%
matching for rythm length: 612ms, matching for rythm length: 413ms, btn press was: 500, this is off by: 21.07% Matched!
new btnpress: 900ms
matching for rythm length: 265ms, btn press was: 900, this is off by: 239.62%
matching for rythm length: 612ms, matching for rythm length: 413ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1922ms
matching for rythm length: 265ms, btn press was: 1922, this is off by: 625.28%
matching for rythm length: 612ms, matching for rythm length: 413ms, new btnpress: 700ms
matching for rythm length: 265ms, btn press was: 700, this is off by: 164.15%
matching for rythm length: 612ms, matching for rythm length: 413ms, new btnpress: 811ms
matching for rythm length: 265ms, btn press was: 811, this is off by: 206.04%
matching for rythm length: 612ms, matching for rythm length: 413ms, new btnpress: 711ms
matching for rythm length: 265ms, btn press was: 711, this is off by: 168.30%
matching for rythm length: 612ms, matching for rythm length: 413ms, new btnpress: 1311ms
matching for rythm length: 265ms, btn press was: 1311, this is off by: 394.72%
matching for rythm length: 612ms, matching for rythm length: 413ms, new btnpress: 600ms
matching for rythm length: 265ms, btn press was: 600, this is off by: 126.42%
matching for rythm length: 612ms, matching for rythm length: 413ms, new btnpress: 211ms
matching for rythm length: 265ms, btn press was: 211, this is off by: 20.38% Matched!
new btnpress: 901ms
matching for rythm length: 265ms, matching for rythm length: 612ms, matching for rythm length: 413ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 7, Avg. Preciseness percentage on matched rythms: 17.58%------------------
new btnpress: 65620ms
Created random rythmic pattern
[6, 1, 597, 0, 179, 1, 875, 0, 304, 1, 254, 0, 263, ]
new btnpress: 700ms
matching for rythm length: 597ms, btn press was: 700, this is off by: 17.25% Matched!
new btnpress: 901ms
matching for rythm length: 597ms, matching for rythm length: 875ms, btn press was: 901, this is off by: 2.97% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 2800ms
matching for rythm length: 597ms, matching for rythm length: 875ms, matching for rythm length: 254ms, btn press was: 2800, this is off by: 1002.36%
new btnpress: 200ms
matching for rythm length: 597ms, matching for rythm length: 875ms, matching for rythm length: 254ms, btn press was: 200, this is off by: 21.26% Matched!
new btnpress: 2200ms
matching for rythm length: 597ms, matching for rythm length: 875ms, matching for rythm length: 254ms, new btnpress: 2201ms
matching for rythm length: 597ms, matching for rythm length: 875ms, matching for rythm length: 254ms, new btnpress: 300ms
matching for rythm length: 597ms, matching for rythm length: 875ms, matching for rythm length: 254ms, new btnpress: 500ms
matching for rythm length: 597ms, matching for rythm length: 875ms, matching for rythm length: 254ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 15.17%------------------
new btnpress: 76370ms
Created random rythmic pattern
[6, 1, 947, 0, 474, 1, 651, 0, 132, 1, 559, 0, 394, ]
new btnpress: 76471ms
matching for rythm length: 947ms, btn press was: 76471, this is off by: 7975.08%
matching for rythm length: 651ms, btn press was: 76471, this is off by: 11646.70%
matching for rythm length: 559ms, btn press was: 76471, this is off by: 13579.96%
new btnpress: 1400ms
matching for rythm length: 947ms, btn press was: 1400, this is off by: 47.84%
matching for rythm length: 651ms, btn press was: 1400, this is off by: 115.05%
matching for rythm length: 559ms, btn press was: 1400, this is off by: 150.45%
new btnpress: 1821ms
matching for rythm length: 947ms, btn press was: 1821, this is off by: 92.29%
matching for rythm length: 651ms, btn press was: 1821, this is off by: 179.72%
matching for rythm length: 559ms, btn press was: 1821, this is off by: 225.76%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 5800ms
matching for rythm length: 947ms, btn press was: 5800, this is off by: 512.46%
matching for rythm length: 651ms, btn press was: 5800, this is off by: 790.94%
matching for rythm length: 559ms, btn press was: 5800, this is off by: 937.57%
new btnpress: 5921ms
matching for rythm length: 947ms, btn press was: 5921, this is off by: 525.24%
matching for rythm length: 651ms, btn press was: 5921, this is off by: 809.52%
matching for rythm length: 559ms, btn press was: 5921, this is off by: 959.21%
new btnpress: 700ms
matching for rythm length: 947ms, btn press was: 700, this is off by: 26.08% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 2100ms
matching for rythm length: 947ms, matching for rythm length: 651ms, btn press was: 2100, this is off by: 222.58%
matching for rythm length: 559ms, btn press was: 2100, this is off by: 275.67%
new btnpress: 500ms
matching for rythm length: 947ms, matching for rythm length: 651ms, btn press was: 500, this is off by: 23.20% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 7800ms
matching for rythm length: 947ms, matching for rythm length: 651ms, matching for rythm length: 559ms, btn press was: 7800, this is off by: 1295.35%
new btnpress: 12433ms
matching for rythm length: 947ms, matching for rythm length: 651ms, matching for rythm length: 559ms, btn press was: 12433, this is off by: 2124.15%
new btnpress: 500ms
matching for rythm length: 947ms, matching for rythm length: 651ms, matching for rythm length: 559ms, btn press was: 500, this is off by: 10.55% Matched!
new btnpress: 700ms
matching for rythm length: 947ms, matching for rythm length: 651ms, matching for rythm length: 559ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 4, Avg. Preciseness percentage on matched rythms: 20.27%------------------
new btnpress: 102352ms
new btnpress: 102352ms
new btnpress: 101ms
Created random rythmic pattern
[6, 1, 327, 0, 439, 1, 495, 0, 158, 1, 481, 0, 365, ]
new btnpress: 600ms
matching for rythm length: 327ms, btn press was: 600, this is off by: 83.49%
matching for rythm length: 495ms, btn press was: 600, this is off by: 21.21% Matched!
new btnpress: 600ms
matching for rythm length: 327ms, btn press was: 600, this is off by: 83.49%
matching for rythm length: 495ms, matching for rythm length: 481ms, btn press was: 600, this is off by: 24.74% Matched!
new btnpress: 200ms
matching for rythm length: 327ms, btn press was: 200, this is off by: 38.84% Matched!
new btnpress: 200ms
matching for rythm length: 327ms, matching for rythm length: 495ms, matching for rythm length: 481ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 28.97%------------------
Created random rythmic pattern
[6, 1, 925, 0, 456, 1, 887, 0, 272, 1, 842, 0, 425, ]
new btnpress: 1001ms
matching for rythm length: 925ms, btn press was: 1001, this is off by: 8.22% Matched!
new btnpress: 600ms
matching for rythm length: 925ms, matching for rythm length: 887ms, btn press was: 600, this is off by: 32.36% Matched!
new btnpress: 200ms
matching for rythm length: 925ms, matching for rythm length: 887ms, matching for rythm length: 842ms, btn press was: 200, this is off by: 76.25%
new btnpress: 2200ms
matching for rythm length: 925ms, matching for rythm length: 887ms, matching for rythm length: 842ms, btn press was: 2200, this is off by: 161.28%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 3400ms
matching for rythm length: 925ms, matching for rythm length: 887ms, matching for rythm length: 842ms, btn press was: 3400, this is off by: 303.80%


==> results/logs/test_3/training.txt <==
Created random rythmic pattern
[6, 1, 994, 0, 438, 1, 653, 0, 415, 1, 326, 0, 449, ]
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 7701ms
matching for rythm length: 994ms, btn press was: 7701, this is off by: 674.75%
matching for rythm length: 653ms, btn press was: 7701, this is off by: 1079.33%
matching for rythm length: 326ms, btn press was: 7701, this is off by: 2262.27%
new btnpress: 9223ms
matching for rythm length: 994ms, btn press was: 9223, this is off by: 827.87%
matching for rythm length: 653ms, btn press was: 9223, this is off by: 1312.40%
matching for rythm length: 326ms, btn press was: 9223, this is off by: 2729.14%
new btnpress: 9323ms
matching for rythm length: 994ms, btn press was: 9323, this is off by: 837.93%
matching for rythm length: 653ms, btn press was: 9323, this is off by: 1327.72%
matching for rythm length: 326ms, btn press was: 9323, this is off by: 2759.82%
new btnpress: 9366ms
matching for rythm length: 994ms, btn press was: 9366, this is off by: 842.25%
matching for rythm length: 653ms, btn press was: 9366, this is off by: 1334.30%
matching for rythm length: 326ms, btn press was: 9366, this is off by: 2773.01%
new btnpress: 900ms
matching for rythm length: 994ms, btn press was: 900, this is off by: 9.46% Matched!
new btnpress: 800ms
matching for rythm length: 994ms, matching for rythm length: 653ms, btn press was: 800, this is off by: 22.51% Matched!
new btnpress: 1611ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 1611, this is off by: 394.17%
new btnpress: 1011ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 1011, this is off by: 210.12%
new btnpress: 100ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 100, this is off by: 69.33%
new btnpress: 600ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 600, this is off by: 84.05%
new btnpress: 811ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 811, this is off by: 148.77%
new btnpress: 811ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 811, this is off by: 148.77%
new btnpress: 1633ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 1633, this is off by: 400.92%
new btnpress: 600ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 600, this is off by: 84.05%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 711ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 711, this is off by: 118.10%
new btnpress: 711ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 711, this is off by: 118.10%
new btnpress: 500ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 500, this is off by: 53.37%
new btnpress: 1000ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 1000, this is off by: 206.75%
new btnpress: 1000ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 1000, this is off by: 206.75%
new btnpress: 1000ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 1000, this is off by: 206.75%
new btnpress: 600ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 600, this is off by: 84.05%
new btnpress: 911ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 911, this is off by: 179.45%
new btnpress: 711ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 711, this is off by: 118.10%
new btnpress: 400ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, btn press was: 400, this is off by: 22.70% Matched!
new btnpress: 500ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, new btnpress: 300ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, new btnpress: 632ms
matching for rythm length: 994ms, matching for rythm length: 653ms, matching for rythm length: 326ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 3, Avg. Preciseness percentage on matched rythms: 18.73%------------------
new btnpress: 41010ms
Created random rythmic pattern
[6, 1, 700, 0, 335, 1, 308, 0, 154, 1, 815, 0, 485, ]
new btnpress: 100ms
matching for rythm length: 700ms, btn press was: 100, this is off by: 85.71%
matching for rythm length: 308ms, btn press was: 100, this is off by: 67.53%
matching for rythm length: 815ms, btn press was: 100, this is off by: 87.73%
new btnpress: 1722ms
matching for rythm length: 700ms, btn press was: 1722, this is off by: 146.00%
matching for rythm length: 308ms, btn press was: 1722, this is off by: 459.09%
matching for rythm length: 815ms, btn press was: 1722, this is off by: 111.29%
new btnpress: 1421ms
matching for rythm length: 700ms, btn press was: 1421, this is off by: 103.00%
matching for rythm length: 308ms, btn press was: 1421, this is off by: 361.36%
matching for rythm length: 815ms, btn press was: 1421, this is off by: 74.36%
new btnpress: 200ms
matching for rythm length: 700ms, btn press was: 200, this is off by: 71.43%
matching for rythm length: 308ms, btn press was: 200, this is off by: 35.06% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 700ms
matching for rythm length: 700ms, btn press was: 700, this is off by: 0.00% Matched!
new btnpress: 200ms
matching for rythm length: 700ms, matching for rythm length: 308ms, matching for rythm length: 815ms, btn press was: 200, this is off by: 75.46%
new btnpress: 511ms
matching for rythm length: 700ms, matching for rythm length: 308ms, matching for rythm length: 815ms, btn press was: 511, this is off by: 37.30% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 26.89%------------------
Created random rythmic pattern
[6, 1, 710, 0, 257, 1, 235, 0, 387, 1, 901, 0, 353, ]
turning off buzz, not touch in 10 sec.
Created random rythmic pattern
[6, 1, 518, 0, 444, 1, 689, 0, 274, 1, 536, 0, 173, ]
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 7301ms
matching for rythm length: 518ms, btn press was: 7301, this is off by: 1309.46%
matching for rythm length: 689ms, btn press was: 7301, this is off by: 959.65%
matching for rythm length: 536ms, btn press was: 7301, this is off by: 1262.13%
new btnpress: 6722ms
matching for rythm length: 518ms, btn press was: 6722, this is off by: 1197.68%
matching for rythm length: 689ms, btn press was: 6722, this is off by: 875.62%
matching for rythm length: 536ms, btn press was: 6722, this is off by: 1154.10%
new btnpress: 200ms
matching for rythm length: 518ms, btn press was: 200, this is off by: 61.39%
matching for rythm length: 689ms, btn press was: 200, this is off by: 70.97%
matching for rythm length: 536ms, btn press was: 200, this is off by: 62.69%
new btnpress: 8164ms
matching for rythm length: 518ms, btn press was: 8164, this is off by: 1476.06%
matching for rythm length: 689ms, btn press was: 8164, this is off by: 1084.91%
matching for rythm length: 536ms, btn press was: 8164, this is off by: 1423.13%
new btnpress: 121ms
matching for rythm length: 518ms, btn press was: 121, this is off by: 76.64%
matching for rythm length: 689ms, btn press was: 121, this is off by: 82.44%
matching for rythm length: 536ms, btn press was: 121, this is off by: 77.43%
new btnpress: 100ms
matching for rythm length: 518ms, btn press was: 100, this is off by: 80.69%
matching for rythm length: 689ms, btn press was: 100, this is off by: 85.49%
matching for rythm length: 536ms, btn press was: 100, this is off by: 81.34%
new btnpress: 900ms
matching for rythm length: 518ms, btn press was: 900, this is off by: 73.75%
matching for rythm length: 689ms, btn press was: 900, this is off by: 30.62% Matched!
new btnpress: 1000ms
matching for rythm length: 518ms, btn press was: 1000, this is off by: 93.05%
matching for rythm length: 689ms, matching for rythm length: 536ms, btn press was: 1000, this is off by: 86.57%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 800ms
matching for rythm length: 518ms, btn press was: 800, this is off by: 54.44%
matching for rythm length: 689ms, matching for rythm length: 536ms, btn press was: 800, this is off by: 49.25%
new btnpress: 211ms
matching for rythm length: 518ms, btn press was: 211, this is off by: 59.27%
matching for rythm length: 689ms, matching for rythm length: 536ms, btn press was: 211, this is off by: 60.63%
new btnpress: 300ms
matching for rythm length: 518ms, btn press was: 300, this is off by: 42.08%
matching for rythm length: 689ms, matching for rythm length: 536ms, btn press was: 300, this is off by: 44.03%
new btnpress: 700ms
matching for rythm length: 518ms, btn press was: 700, this is off by: 35.14% Matched!
new btnpress: 1100ms
matching for rythm length: 518ms, matching for rythm length: 689ms, matching for rythm length: 536ms, btn press was: 1100, this is off by: 105.22%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 800ms
matching for rythm length: 518ms, matching for rythm length: 689ms, matching for rythm length: 536ms, btn press was: 800, this is off by: 49.25%
new btnpress: 100ms
matching for rythm length: 518ms, matching for rythm length: 689ms, matching for rythm length: 536ms, btn press was: 100, this is off by: 81.34%
new btnpress: 2111ms
matching for rythm length: 518ms, matching for rythm length: 689ms, matching for rythm length: 536ms, btn press was: 2111, this is off by: 293.84%
new btnpress: 600ms
matching for rythm length: 518ms, matching for rythm length: 689ms, matching for rythm length: 536ms, btn press was: 600, this is off by: 11.94% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 4, Avg. Preciseness percentage on matched rythms: 19.81%------------------
new btnpress: 87070ms
Created random rythmic pattern
[6, 1, 407, 0, 120, 1, 367, 0, 432, 1, 312, 0, 339, ]
new btnpress: 87371ms
matching for rythm length: 407ms, btn press was: 87371, this is off by: 21367.08%
matching for rythm length: 367ms, btn press was: 87371, this is off by: 23706.81%
matching for rythm length: 312ms, btn press was: 87371, this is off by: 27903.53%
new btnpress: 400ms
matching for rythm length: 407ms, btn press was: 400, this is off by: 1.72% Matched!
new btnpress: 600ms
matching for rythm length: 407ms, matching for rythm length: 367ms, btn press was: 600, this is off by: 63.49%
matching for rythm length: 312ms, btn press was: 600, this is off by: 92.31%
no more steps. buzzIndex: 13, buzzArr[0]: 6
no more steps. buzzIndex: 13, buzzArr[0]: 6
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 10900ms
matching for rythm length: 407ms, matching for rythm length: 367ms, btn press was: 10900, this is off by: 2870.03%
matching for rythm length: 312ms, btn press was: 10900, this is off by: 3393.59%
new btnpress: 111ms
matching for rythm length: 407ms, matching for rythm length: 367ms, btn press was: 111, this is off by: 69.75%
matching for rythm length: 312ms, btn press was: 111, this is off by: 64.42%
new btnpress: 100ms
matching for rythm length: 407ms, matching for rythm length: 367ms, btn press was: 100, this is off by: 72.75%
matching for rythm length: 312ms, btn press was: 100, this is off by: 67.95%
new btnpress: 500ms
matching for rythm length: 407ms, matching for rythm length: 367ms, btn press was: 500, this is off by: 36.24% Matched!
new btnpress: 500ms
matching for rythm length: 407ms, matching for rythm length: 367ms, matching for rythm length: 312ms, btn press was: 500, this is off by: 60.26%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1400ms
matching for rythm length: 407ms, matching for rythm length: 367ms, matching for rythm length: 312ms, btn press was: 1400, this is off by: 348.72%
new btnpress: 200ms
matching for rythm length: 407ms, matching for rythm length: 367ms, matching for rythm length: 312ms, btn press was: 200, this is off by: 35.90% Matched!
new btnpress: 700ms
matching for rythm length: 407ms, matching for rythm length: 367ms, matching for rythm length: 312ms, new btnpress: 400ms
matching for rythm length: 407ms, matching for rythm length: 367ms, matching for rythm length: 312ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 5, Avg. Preciseness percentage on matched rythms: 21.63%------------------
new btnpress: 111794ms
Created random rythmic pattern
[6, 1, 270, 0, 406, 1, 617, 0, 135, 1, 604, 0, 202, ]
new btnpress: 1300ms
matching for rythm length: 270ms, btn press was: 1300, this is off by: 381.48%
matching for rythm length: 617ms, btn press was: 1300, this is off by: 110.70%
matching for rythm length: 604ms, btn press was: 1300, this is off by: 115.23%
new btnpress: 700ms
matching for rythm length: 270ms, btn press was: 700, this is off by: 159.26%
matching for rythm length: 617ms, btn press was: 700, this is off by: 13.45% Matched!
new btnpress: 114816ms
matching for rythm length: 270ms, btn press was: 114816, this is off by: 42424.44%
matching for rythm length: 617ms, matching for rythm length: 604ms, btn press was: 114816, this is off by: 18909.27%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 100ms
matching for rythm length: 270ms, btn press was: 100, this is off by: 62.96%
matching for rythm length: 617ms, matching for rythm length: 604ms, btn press was: 100, this is off by: 83.44%
new btnpress: 200ms
matching for rythm length: 270ms, btn press was: 200, this is off by: 25.93% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 300ms
matching for rythm length: 270ms, matching for rythm length: 617ms, matching for rythm length: 604ms, btn press was: 300, this is off by: 50.33%
new btnpress: 100ms
matching for rythm length: 270ms, matching for rythm length: 617ms, matching for rythm length: 604ms, btn press was: 100, this is off by: 83.44%
new btnpress: 200ms
matching for rythm length: 270ms, matching for rythm length: 617ms, matching for rythm length: 604ms, btn press was: 200, this is off by: 66.89%
no more steps. buzzIndex: 13, buzzArr[0]: 6
no more steps. buzzIndex: 13, buzzArr[0]: 6
turning off buzz, not touch in 10 sec.


==> results/logs/test_4/blinded.txt <==
Created random rythmic pattern
[6, 1, 273, 0, 341, 1, 373, 0, 472, 1, 283, 0, 420, ]
no more steps. buzzIndex: 13, buzzArr[0]: 6
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 13901ms
matching for rythm length: 273ms, btn press was: 13901, this is off by: 4991.94%
matching for rythm length: 373ms, btn press was: 13901, this is off by: 3626.81%
matching for rythm length: 283ms, btn press was: 13901, this is off by: 4812.01%
new btnpress: 14001ms
matching for rythm length: 273ms, btn press was: 14001, this is off by: 5028.57%
matching for rythm length: 373ms, btn press was: 14001, this is off by: 3653.62%
matching for rythm length: 283ms, btn press was: 14001, this is off by: 4847.35%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 4600ms
matching for rythm length: 273ms, btn press was: 4600, this is off by: 1584.98%
matching for rythm length: 373ms, btn press was: 4600, this is off by: 1133.24%
matching for rythm length: 283ms, btn press was: 4600, this is off by: 1525.44%
new btnpress: 4621ms
matching for rythm length: 273ms, btn press was: 4621, this is off by: 1592.67%
matching for rythm length: 373ms, btn press was: 4621, this is off by: 1138.87%
matching for rythm length: 283ms, btn press was: 4621, this is off by: 1532.86%
new btnpress: 100ms
matching for rythm length: 273ms, btn press was: 100, this is off by: 63.37%
matching for rythm length: 373ms, btn press was: 100, this is off by: 73.19%
matching for rythm length: 283ms, btn press was: 100, this is off by: 64.66%
new btnpress: 500ms
matching for rythm length: 273ms, btn press was: 500, this is off by: 83.15%
matching for rythm length: 373ms, btn press was: 500, this is off by: 34.05% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1832ms
matching for rythm length: 273ms, btn press was: 1832, this is off by: 571.06%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 1832, this is off by: 547.35%
new btnpress: 1943ms
matching for rythm length: 273ms, btn press was: 1943, this is off by: 611.72%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 1943, this is off by: 586.57%
new btnpress: 100ms
matching for rythm length: 273ms, btn press was: 100, this is off by: 63.37%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 100, this is off by: 64.66%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 3900ms
matching for rythm length: 273ms, btn press was: 3900, this is off by: 1328.57%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 3900, this is off by: 1278.09%
new btnpress: 3800ms
matching for rythm length: 273ms, btn press was: 3800, this is off by: 1291.94%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 3800, this is off by: 1242.76%
new btnpress: 400ms
matching for rythm length: 273ms, btn press was: 400, this is off by: 46.52%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 400, this is off by: 41.34%
new btnpress: 100ms
matching for rythm length: 273ms, btn press was: 100, this is off by: 63.37%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 100, this is off by: 64.66%
new btnpress: 100ms
matching for rythm length: 273ms, btn press was: 100, this is off by: 63.37%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 100, this is off by: 64.66%
new btnpress: 2233ms
matching for rythm length: 273ms, btn press was: 2233, this is off by: 717.95%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 2233, this is off by: 689.05%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 2711ms
matching for rythm length: 273ms, btn press was: 2711, this is off by: 893.04%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 2711, this is off by: 857.95%
new btnpress: 3822ms
matching for rythm length: 273ms, btn press was: 3822, this is off by: 1300.00%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 3822, this is off by: 1250.53%
new btnpress: 1511ms
matching for rythm length: 273ms, btn press was: 1511, this is off by: 453.48%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 1511, this is off by: 433.92%
new btnpress: 100ms
matching for rythm length: 273ms, btn press was: 100, this is off by: 63.37%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 100, this is off by: 64.66%
new btnpress: 700ms
matching for rythm length: 273ms, btn press was: 700, this is off by: 156.41%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 700, this is off by: 147.35%
new btnpress: 811ms
matching for rythm length: 273ms, btn press was: 811, this is off by: 197.07%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 811, this is off by: 186.57%
new btnpress: 400ms
matching for rythm length: 273ms, btn press was: 400, this is off by: 46.52%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 400, this is off by: 41.34%
new btnpress: 400ms
matching for rythm length: 273ms, btn press was: 400, this is off by: 46.52%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 400, this is off by: 41.34%
new btnpress: 100ms
matching for rythm length: 273ms, btn press was: 100, this is off by: 63.37%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 100, this is off by: 64.66%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 600ms
matching for rythm length: 273ms, btn press was: 600, this is off by: 119.78%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 600, this is off by: 112.01%
new btnpress: 711ms
matching for rythm length: 273ms, btn press was: 711, this is off by: 160.44%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 711, this is off by: 151.24%
new btnpress: 1600ms
matching for rythm length: 273ms, btn press was: 1600, this is off by: 486.08%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 1600, this is off by: 465.37%
new btnpress: 611ms
matching for rythm length: 273ms, btn press was: 611, this is off by: 123.81%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 611, this is off by: 115.90%
new btnpress: 722ms
matching for rythm length: 273ms, btn press was: 722, this is off by: 164.47%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 722, this is off by: 155.12%
left button pressed
new btnpress: 500ms
matching for rythm length: 273ms, btn press was: 500, this is off by: 83.15%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 500, this is off by: 76.68%
left button pressed
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 701ms
matching for rythm length: 273ms, btn press was: 701, this is off by: 156.78%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 701, this is off by: 147.70%
new btnpress: 100ms
matching for rythm length: 273ms, btn press was: 100, this is off by: 63.37%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 100, this is off by: 64.66%
new btnpress: 4234ms
matching for rythm length: 273ms, btn press was: 4234, this is off by: 1450.92%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 4234, this is off by: 1396.11%
new btnpress: 600ms
matching for rythm length: 273ms, btn press was: 600, this is off by: 119.78%
matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 600, this is off by: 112.01%
left button pressed
new btnpress: 300ms
matching for rythm length: 273ms, btn press was: 300, this is off by: 9.89% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1300ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 1300, this is off by: 359.36%
new btnpress: 400ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 400, this is off by: 41.34%
new btnpress: 100ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 100, this is off by: 64.66%
new btnpress: 400ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 400, this is off by: 41.34%
new btnpress: 10201ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 10201, this is off by: 3504.59%
new btnpress: 100ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 100, this is off by: 64.66%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 911ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 911, this is off by: 221.91%
new btnpress: 500ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 500, this is off by: 76.68%
new btnpress: 711ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 711, this is off by: 151.24%
new btnpress: 600ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 600, this is off by: 112.01%
left button pressed
new btnpress: 400ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 400, this is off by: 41.34%
new btnpress: 500ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 500, this is off by: 76.68%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1000ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 1000, this is off by: 253.36%
new btnpress: 400ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 400, this is off by: 41.34%
new btnpress: 500ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 500, this is off by: 76.68%
new btnpress: 500ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 500, this is off by: 76.68%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 400ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 400, this is off by: 41.34%
left button pressed
new btnpress: 500ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 500, this is off by: 76.68%
new btnpress: 18710ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 18710, this is off by: 6511.31%
new btnpress: 11810ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 11810, this is off by: 4073.14%
new btnpress: 300ms
matching for rythm length: 273ms, matching for rythm length: 373ms, matching for rythm length: 283ms, btn press was: 300, this is off by: 6.01% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 13, Avg. Preciseness percentage on matched rythms: 17.98%------------------
new btnpress: 72870ms
new btnpress: 72870ms
Created random rythmic pattern
[6, 1, 560, 0, 323, 1, 869, 0, 154, 1, 488, 0, 258, ]
new btnpress: 200ms
matching for rythm length: 560ms, btn press was: 200, this is off by: 64.29%
matching for rythm length: 869ms, btn press was: 200, this is off by: 76.99%
matching for rythm length: 488ms, btn press was: 200, this is off by: 59.02%
new btnpress: 300ms
matching for rythm length: 560ms, btn press was: 300, this is off by: 46.43%
matching for rythm length: 869ms, btn press was: 300, this is off by: 65.48%
matching for rythm length: 488ms, btn press was: 300, this is off by: 38.52% Matched!
new btnpress: 442ms
matching for rythm length: 560ms, btn press was: 442, this is off by: 21.07% Matched!
new btnpress: 100ms
matching for rythm length: 560ms, matching for rythm length: 869ms, btn press was: 100, this is off by: 88.49%
matching for rythm length: 488ms, new btnpress: 200ms
matching for rythm length: 560ms, matching for rythm length: 869ms, btn press was: 200, this is off by: 76.99%
matching for rythm length: 488ms, new btnpress: 100ms
matching for rythm length: 560ms, matching for rythm length: 869ms, btn press was: 100, this is off by: 88.49%
matching for rythm length: 488ms, new btnpress: 100ms
matching for rythm length: 560ms, matching for rythm length: 869ms, btn press was: 100, this is off by: 88.49%
matching for rythm length: 488ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 3533ms
matching for rythm length: 560ms, matching for rythm length: 869ms, btn press was: 3533, this is off by: 306.56%
matching for rythm length: 488ms, new btnpress: 411ms
matching for rythm length: 560ms, matching for rythm length: 869ms, btn press was: 411, this is off by: 52.70%
matching for rythm length: 488ms, new btnpress: 722ms
matching for rythm length: 560ms, matching for rythm length: 869ms, btn press was: 722, this is off by: 16.92% Matched!
new btnpress: 822ms
matching for rythm length: 560ms, matching for rythm length: 869ms, matching for rythm length: 488ms, new btnpress: 901ms
matching for rythm length: 560ms, matching for rythm length: 869ms, matching for rythm length: 488ms, new btnpress: 702ms
matching for rythm length: 560ms, matching for rythm length: 869ms, matching for rythm length: 488ms, new btnpress: 400ms
matching for rythm length: 560ms, matching for rythm length: 869ms, matching for rythm length: 488ms, new btnpress: 200ms
matching for rythm length: 560ms, matching for rythm length: 869ms, matching for rythm length: 488ms, new btnpress: 1002ms
matching for rythm length: 560ms, matching for rythm length: 869ms, matching for rythm length: 488ms, new btnpress: 300ms
matching for rythm length: 560ms, matching for rythm length: 869ms, matching for rythm length: 488ms, new btnpress: 100ms
matching for rythm length: 560ms, matching for rythm length: 869ms, matching for rythm length: 488ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 21.57%------------------
Created random rythmic pattern
[6, 1, 737, 0, 396, 1, 354, 0, 485, 1, 402, 0, 126, ]
new btnpress: 100ms
matching for rythm length: 737ms, btn press was: 100, this is off by: 86.43%
matching for rythm length: 354ms, btn press was: 100, this is off by: 71.75%
matching for rythm length: 402ms, btn press was: 100, this is off by: 75.12%
new btnpress: 200ms
matching for rythm length: 737ms, btn press was: 200, this is off by: 72.86%
matching for rythm length: 354ms, btn press was: 200, this is off by: 43.50%
matching for rythm length: 402ms, btn press was: 200, this is off by: 50.25%
new btnpress: 200ms
matching for rythm length: 737ms, btn press was: 200, this is off by: 72.86%
matching for rythm length: 354ms, btn press was: 200, this is off by: 43.50%
matching for rythm length: 402ms, btn press was: 200, this is off by: 50.25%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 88693ms
matching for rythm length: 737ms, btn press was: 88693, this is off by: 11934.33%
matching for rythm length: 354ms, btn press was: 88693, this is off by: 24954.52%
matching for rythm length: 402ms, btn press was: 88693, this is off by: 21962.94%
new btnpress: 421ms
matching for rythm length: 737ms, btn press was: 421, this is off by: 42.88%
matching for rythm length: 354ms, btn press was: 421, this is off by: 18.93% Matched!
new btnpress: 321ms
matching for rythm length: 737ms, btn press was: 321, this is off by: 56.45%
matching for rythm length: 354ms, matching for rythm length: 402ms, btn press was: 321, this is off by: 20.15% Matched!
new btnpress: 932ms
matching for rythm length: 737ms, btn press was: 932, this is off by: 26.46% Matched!
new btnpress: 800ms
matching for rythm length: 737ms, matching for rythm length: 354ms, matching for rythm length: 402ms, new btnpress: 100ms
matching for rythm length: 737ms, matching for rythm length: 354ms, matching for rythm length: 402ms, new btnpress: 602ms
matching for rythm length: 737ms, matching for rythm length: 354ms, matching for rythm length: 402ms, new btnpress: 201ms
matching for rythm length: 737ms, matching for rythm length: 354ms, matching for rythm length: 402ms, new btnpress: 401ms
matching for rythm length: 737ms, matching for rythm length: 354ms, matching for rythm length: 402ms, new btnpress: 100ms
matching for rythm length: 737ms, matching for rythm length: 354ms, matching for rythm length: 402ms, new btnpress: 701ms
matching for rythm length: 737ms, matching for rythm length: 354ms, matching for rythm length: 402ms, new btnpress: 301ms
matching for rythm length: 737ms, matching for rythm length: 354ms, matching for rythm length: 402ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 14.57%------------------
new btnpress: 95466ms
new btnpress: 95566ms
Created random rythmic pattern
[6, 1, 444, 0, 303, 1, 274, 0, 386, 1, 511, 0, 414, ]
new btnpress: 101ms
matching for rythm length: 444ms, btn press was: 101, this is off by: 77.25%
matching for rythm length: 274ms, btn press was: 101, this is off by: 63.14%
matching for rythm length: 511ms, btn press was: 101, this is off by: 80.23%
new btnpress: 521ms
matching for rythm length: 444ms, btn press was: 521, this is off by: 17.34% Matched!
new btnpress: 1223ms
matching for rythm length: 444ms, matching for rythm length: 274ms, btn press was: 1223, this is off by: 346.35%
matching for rythm length: 511ms, btn press was: 1223, this is off by: 139.33%
new btnpress: 1012ms
matching for rythm length: 444ms, matching for rythm length: 274ms, btn press was: 1012, this is off by: 269.34%
matching for rythm length: 511ms, btn press was: 1012, this is off by: 98.04%
new btnpress: 611ms
matching for rythm length: 444ms, matching for rythm length: 274ms, btn press was: 611, this is off by: 122.99%
matching for rythm length: 511ms, btn press was: 611, this is off by: 19.57% Matched!
new btnpress: 100ms
matching for rythm length: 444ms, matching for rythm length: 274ms, btn press was: 100, this is off by: 63.50%
matching for rythm length: 511ms, new btnpress: 311ms
matching for rythm length: 444ms, matching for rythm length: 274ms, btn press was: 311, this is off by: 13.50% Matched!
new btnpress: 622ms
matching for rythm length: 444ms, matching for rythm length: 274ms, matching for rythm length: 511ms, new btnpress: 723ms
matching for rythm length: 444ms, matching for rythm length: 274ms, matching for rythm length: 511ms, new btnpress: 201ms
matching for rythm length: 444ms, matching for rythm length: 274ms, matching for rythm length: 511ms, new btnpress: 501ms
matching for rythm length: 444ms, matching for rythm length: 274ms, matching for rythm length: 511ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 20.13%------------------
Created random rythmic pattern
[6, 1, 535, 0, 212, 1, 852, 0, 126, 1, 660, 0, 151, ]
new btnpress: 300ms
matching for rythm length: 535ms, btn press was: 300, this is off by: 43.93%
matching for rythm length: 852ms, btn press was: 300, this is off by: 64.79%
matching for rythm length: 660ms, btn press was: 300, this is off by: 54.55%
new btnpress: 722ms
matching for rythm length: 535ms, btn press was: 722, this is off by: 34.95% Matched!
new btnpress: 101792ms
matching for rythm length: 535ms, matching for rythm length: 852ms, btn press was: 101792, this is off by: 11847.42%
matching for rythm length: 660ms, btn press was: 101792, this is off by: 15323.03%
new btnpress: 301ms
matching for rythm length: 535ms, matching for rythm length: 852ms, btn press was: 301, this is off by: 64.67%
matching for rythm length: 660ms, btn press was: 301, this is off by: 54.39%
new btnpress: 722ms
matching for rythm length: 535ms, matching for rythm length: 852ms, btn press was: 722, this is off by: 15.26% Matched!
new btnpress: 400ms
matching for rythm length: 535ms, matching for rythm length: 852ms, matching for rythm length: 660ms, btn press was: 400, this is off by: 39.39% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 29.96%------------------
Created random rythmic pattern
[6, 1, 354, 0, 449, 1, 762, 0, 209, 1, 290, 0, 459, ]


==> results/logs/test_4/pocket.txt <==
Created random rythmic pattern
[6, 1, 942, 0, 209, 1, 586, 0, 279, 1, 717, 0, 320, ]
new btnpress: 901ms
matching for rythm length: 942ms, btn press was: 901, this is off by: 4.35% Matched!
new btnpress: 400ms
matching for rythm length: 942ms, matching for rythm length: 586ms, btn press was: 400, this is off by: 31.74% Matched!
new btnpress: 400ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 400, this is off by: 44.21%
new btnpress: 6924ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 6924, this is off by: 865.69%
new btnpress: 200ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 200, this is off by: 72.11%
new btnpress: 100ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 100, this is off by: 86.05%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 100ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 100, this is off by: 86.05%
new btnpress: 1522ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 1522, this is off by: 112.27%
new btnpress: 1422ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 1422, this is off by: 98.33%
new btnpress: 200ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 200, this is off by: 72.11%
new btnpress: 100ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 100, this is off by: 86.05%
new btnpress: 100ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 100, this is off by: 86.05%
new btnpress: 211ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 211, this is off by: 70.57%
new btnpress: 422ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 422, this is off by: 41.14%
new btnpress: 111ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 111, this is off by: 84.52%
new btnpress: 200ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 200, this is off by: 72.11%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 200ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 200, this is off by: 72.11%
new btnpress: 3333ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 3333, this is off by: 364.85%
new btnpress: 100ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 100, this is off by: 86.05%
new btnpress: 1011ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 1011, this is off by: 41.00%
new btnpress: 100ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 100, this is off by: 86.05%
new btnpress: 700ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, btn press was: 700, this is off by: 2.37% Matched!
new btnpress: 200ms
matching for rythm length: 942ms, matching for rythm length: 586ms, matching for rythm length: 717ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 3, Avg. Preciseness percentage on matched rythms: 18.83%------------------
Created random rythmic pattern
[6, 1, 778, 0, 294, 1, 992, 0, 128, 1, 989, 0, 391, ]
new btnpress: 33418ms
matching for rythm length: 778ms, btn press was: 33418, this is off by: 4195.37%
matching for rythm length: 992ms, btn press was: 33418, this is off by: 3268.75%
matching for rythm length: 989ms, btn press was: 33418, this is off by: 3278.97%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 2300ms
matching for rythm length: 778ms, btn press was: 2300, this is off by: 195.63%
matching for rythm length: 992ms, btn press was: 2300, this is off by: 131.85%
matching for rythm length: 989ms, btn press was: 2300, this is off by: 132.56%
new btnpress: 1500ms
matching for rythm length: 778ms, btn press was: 1500, this is off by: 92.80%
matching for rythm length: 992ms, btn press was: 1500, this is off by: 51.21%
matching for rythm length: 989ms, btn press was: 1500, this is off by: 51.67%
new btnpress: 221ms
matching for rythm length: 778ms, btn press was: 221, this is off by: 71.59%
matching for rythm length: 992ms, btn press was: 221, this is off by: 77.72%
matching for rythm length: 989ms, btn press was: 221, this is off by: 77.65%
new btnpress: 100ms
matching for rythm length: 778ms, btn press was: 100, this is off by: 87.15%
matching for rythm length: 992ms, btn press was: 100, this is off by: 89.92%
matching for rythm length: 989ms, btn press was: 100, this is off by: 89.89%
new btnpress: 200ms
matching for rythm length: 778ms, btn press was: 200, this is off by: 74.29%
matching for rythm length: 992ms, btn press was: 200, this is off by: 79.84%
matching for rythm length: 989ms, btn press was: 200, this is off by: 79.78%
new btnpress: 542ms
matching for rythm length: 778ms, btn press was: 542, this is off by: 30.33% Matched!
new btnpress: 743ms
matching for rythm length: 778ms, matching for rythm length: 992ms, btn press was: 743, this is off by: 25.10% Matched!
new btnpress: 600ms
matching for rythm length: 778ms, matching for rythm length: 992ms, matching for rythm length: 989ms, btn press was: 600, this is off by: 39.33% Matched!
new btnpress: 500ms
matching for rythm length: 778ms, matching for rythm length: 992ms, matching for rythm length: 989ms, new btnpress: 400ms
matching for rythm length: 778ms, matching for rythm length: 992ms, matching for rythm length: 989ms, new btnpress: 601ms
matching for rythm length: 778ms, matching for rythm length: 992ms, matching for rythm length: 989ms, new btnpress: 1523ms
matching for rythm length: 778ms, matching for rythm length: 992ms, matching for rythm length: 989ms, new btnpress: 2778ms
matching for rythm length: 778ms, matching for rythm length: 992ms, matching for rythm length: 989ms, new btnpress: 700ms
matching for rythm length: 778ms, matching for rythm length: 992ms, matching for rythm length: 989ms, new btnpress: 901ms
matching for rythm length: 778ms, matching for rythm length: 992ms, matching for rythm length: 989ms, new btnpress: 1102ms
matching for rythm length: 778ms, matching for rythm length: 992ms, matching for rythm length: 989ms, new btnpress: 812ms
matching for rythm length: 778ms, matching for rythm length: 992ms, matching for rythm length: 989ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 2, Avg. Preciseness percentage on matched rythms: 22.11%------------------
new btnpress: 44505ms
new btnpress: 44505ms
new btnpress: 44505ms
Created random rythmic pattern
[6, 1, 713, 0, 413, 1, 233, 0, 489, 1, 318, 0, 363, ]
new btnpress: 45016ms
matching for rythm length: 713ms, btn press was: 45016, this is off by: 6213.60%
matching for rythm length: 233ms, btn press was: 45016, this is off by: 19220.17%
matching for rythm length: 318ms, btn press was: 45016, this is off by: 14055.97%
new btnpress: 1200ms
matching for rythm length: 713ms, btn press was: 1200, this is off by: 68.30%
matching for rythm length: 233ms, btn press was: 1200, this is off by: 415.02%
matching for rythm length: 318ms, btn press was: 1200, this is off by: 277.36%
new btnpress: 1321ms
matching for rythm length: 713ms, btn press was: 1321, this is off by: 85.27%
matching for rythm length: 233ms, btn press was: 1321, this is off by: 466.95%
matching for rythm length: 318ms, btn press was: 1321, this is off by: 315.41%
new btnpress: 1643ms
matching for rythm length: 713ms, btn press was: 1643, this is off by: 130.43%
matching for rythm length: 233ms, btn press was: 1643, this is off by: 605.15%
matching for rythm length: 318ms, btn press was: 1643, this is off by: 416.67%
new btnpress: 900ms
matching for rythm length: 713ms, btn press was: 900, this is off by: 26.23% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 2765ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 2765, this is off by: 1086.70%
matching for rythm length: 318ms, btn press was: 2765, this is off by: 769.50%
new btnpress: 1622ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 1622, this is off by: 596.14%
matching for rythm length: 318ms, btn press was: 1622, this is off by: 410.06%
new btnpress: 900ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 900, this is off by: 286.27%
matching for rythm length: 318ms, btn press was: 900, this is off by: 183.02%
new btnpress: 1011ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 1011, this is off by: 333.91%
matching for rythm length: 318ms, btn press was: 1011, this is off by: 217.92%
new btnpress: 900ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 900, this is off by: 286.27%
matching for rythm length: 318ms, btn press was: 900, this is off by: 183.02%
new btnpress: 400ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 400, this is off by: 71.67%
matching for rythm length: 318ms, btn press was: 400, this is off by: 25.79% Matched!
new btnpress: 4187ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 4187, this is off by: 1697.00%
matching for rythm length: 318ms, new btnpress: 422ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 422, this is off by: 81.12%
matching for rythm length: 318ms, new btnpress: 611ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 611, this is off by: 162.23%
matching for rythm length: 318ms, new btnpress: 711ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 711, this is off by: 205.15%
matching for rythm length: 318ms, new btnpress: 711ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 711, this is off by: 205.15%
matching for rythm length: 318ms, new btnpress: 400ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 400, this is off by: 71.67%
matching for rythm length: 318ms, new btnpress: 500ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 500, this is off by: 114.59%
matching for rythm length: 318ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 500ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 500, this is off by: 114.59%
matching for rythm length: 318ms, new btnpress: 500ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 500, this is off by: 114.59%
matching for rythm length: 318ms, new btnpress: 300ms
matching for rythm length: 713ms, matching for rythm length: 233ms, btn press was: 300, this is off by: 28.76% Matched!
new btnpress: 300ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 200ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 7575ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 100ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 100ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 2116ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 2617ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 401ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 703ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 412ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 700ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 100ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 402ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 502ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 211ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, new btnpress: 101ms
matching for rythm length: 713ms, matching for rythm length: 233ms, matching for rythm length: 318ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 3, Avg. Preciseness percentage on matched rythms: 21.59%------------------
new btnpress: 61452ms
Created random rythmic pattern
[6, 1, 208, 0, 409, 1, 651, 0, 393, 1, 837, 0, 287, ]
new btnpress: 401ms
matching for rythm length: 208ms, btn press was: 401, this is off by: 92.79%
matching for rythm length: 651ms, btn press was: 401, this is off by: 38.40% Matched!
new btnpress: 100ms
matching for rythm length: 208ms, btn press was: 100, this is off by: 51.92%
matching for rythm length: 651ms, matching for rythm length: 837ms, btn press was: 100, this is off by: 88.05%
new btnpress: 200ms
matching for rythm length: 208ms, btn press was: 200, this is off by: 3.85% Matched!
new btnpress: 812ms
matching for rythm length: 208ms, matching for rythm length: 651ms, matching for rythm length: 837ms, btn press was: 812, this is off by: 2.99% Matched!
new btnpress: 111ms
matching for rythm length: 208ms, matching for rythm length: 651ms, matching for rythm length: 837ms, new btnpress: 201ms
matching for rythm length: 208ms, matching for rythm length: 651ms, matching for rythm length: 837ms, new btnpress: 201ms
matching for rythm length: 208ms, matching for rythm length: 651ms, matching for rythm length: 837ms, new btnpress: 101ms
matching for rythm length: 208ms, matching for rythm length: 651ms, matching for rythm length: 837ms, new btnpress: 1737ms
matching for rythm length: 208ms, matching for rythm length: 651ms, matching for rythm length: 837ms, new btnpress: 200ms
matching for rythm length: 208ms, matching for rythm length: 651ms, matching for rythm length: 837ms, new btnpress: 400ms
matching for rythm length: 208ms, matching for rythm length: 651ms, matching for rythm length: 837ms, new btnpress: 401ms
matching for rythm length: 208ms, matching for rythm length: 651ms, matching for rythm length: 837ms, new btnpress: 903ms
matching for rythm length: 208ms, matching for rythm length: 651ms, matching for rythm length: 837ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 18.55%------------------
new btnpress: 66816ms
Created random rythmic pattern
[6, 1, 958, 0, 398, 1, 887, 0, 294, 1, 770, 0, 482, ]
new btnpress: 301ms
matching for rythm length: 958ms, btn press was: 301, this is off by: 68.58%
matching for rythm length: 887ms, btn press was: 301, this is off by: 66.07%
matching for rythm length: 770ms, btn press was: 301, this is off by: 60.91%
new btnpress: 400ms
matching for rythm length: 958ms, btn press was: 400, this is off by: 58.25%
matching for rythm length: 887ms, btn press was: 400, this is off by: 54.90%
matching for rythm length: 770ms, btn press was: 400, this is off by: 48.05%
new btnpress: 1322ms
matching for rythm length: 958ms, btn press was: 1322, this is off by: 38.00% Matched!
new btnpress: 200ms
matching for rythm length: 958ms, matching for rythm length: 887ms, btn press was: 200, this is off by: 77.45%
matching for rythm length: 770ms, btn press was: 200, this is off by: 74.03%
new btnpress: 300ms
matching for rythm length: 958ms, matching for rythm length: 887ms, btn press was: 300, this is off by: 66.18%
matching for rythm length: 770ms, btn press was: 300, this is off by: 61.04%
new btnpress: 71282ms
matching for rythm length: 958ms, matching for rythm length: 887ms, btn press was: 71282, this is off by: 7936.30%
matching for rythm length: 770ms, btn press was: 71282, this is off by: 9157.40%
new btnpress: 200ms
matching for rythm length: 958ms, matching for rythm length: 887ms, btn press was: 200, this is off by: 77.45%
matching for rythm length: 770ms, btn press was: 200, this is off by: 74.03%
no more steps. buzzIndex: 13, buzzArr[0]: 6


==> results/logs/test_4/traaining.txt <==
Created random rythmic pattern
[6, 1, 305, 0, 150, 1, 905, 0, 480, 1, 725, 0, 479, ]
new btnpress: 200ms
matching for rythm length: 305ms, btn press was: 200, this is off by: 34.43% Matched!
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 8302ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 8302, this is off by: 817.35%
matching for rythm length: 725ms, btn press was: 8302, this is off by: 1045.10%
new btnpress: 6213ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 6213, this is off by: 586.52%
matching for rythm length: 725ms, btn press was: 6213, this is off by: 756.97%
new btnpress: 400ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 400, this is off by: 55.80%
matching for rythm length: 725ms, btn press was: 400, this is off by: 44.83%
new btnpress: 511ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 511, this is off by: 43.54%
matching for rythm length: 725ms, btn press was: 511, this is off by: 29.52% Matched!
new btnpress: 300ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 300, this is off by: 66.85%
matching for rythm length: 725ms, new btnpress: 300ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 300, this is off by: 66.85%
matching for rythm length: 725ms, new btnpress: 400ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 400, this is off by: 55.80%
matching for rythm length: 725ms, new btnpress: 300ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 300, this is off by: 66.85%
matching for rythm length: 725ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 200ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 200, this is off by: 77.90%
matching for rythm length: 725ms, new btnpress: 411ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 411, this is off by: 54.59%
matching for rythm length: 725ms, new btnpress: 300ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 300, this is off by: 66.85%
matching for rythm length: 725ms, new btnpress: 1011ms
matching for rythm length: 305ms, matching for rythm length: 905ms, btn press was: 1011, this is off by: 11.71% Matched!
new btnpress: 300ms
matching for rythm length: 305ms, matching for rythm length: 905ms, matching for rythm length: 725ms, new btnpress: 401ms
matching for rythm length: 305ms, matching for rythm length: 905ms, matching for rythm length: 725ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 3, Avg. Preciseness percentage on matched rythms: 18.98%------------------
Created random rythmic pattern
[6, 1, 839, 0, 378, 1, 569, 0, 326, 1, 212, 0, 479, ]
new btnpress: 300ms
matching for rythm length: 839ms, btn press was: 300, this is off by: 64.24%
matching for rythm length: 569ms, btn press was: 300, this is off by: 47.28%
matching for rythm length: 212ms, btn press was: 300, this is off by: 41.51%
new btnpress: 500ms
matching for rythm length: 839ms, btn press was: 500, this is off by: 40.41%
matching for rythm length: 569ms, btn press was: 500, this is off by: 12.13% Matched!
new btnpress: 311ms
matching for rythm length: 839ms, btn press was: 311, this is off by: 62.93%
matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 311, this is off by: 46.70%
new btnpress: 311ms
matching for rythm length: 839ms, btn press was: 311, this is off by: 62.93%
matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 311, this is off by: 46.70%
new btnpress: 632ms
matching for rythm length: 839ms, btn press was: 632, this is off by: 24.67% Matched!
new btnpress: 301ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 301, this is off by: 41.98%
new btnpress: 301ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 301, this is off by: 41.98%
new btnpress: 400ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 400, this is off by: 88.68%
new btnpress: 511ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 511, this is off by: 141.04%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 300ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 300, this is off by: 41.51%
new btnpress: 511ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 511, this is off by: 141.04%
new btnpress: 400ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 400, this is off by: 88.68%
new btnpress: 611ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 611, this is off by: 188.21%
new btnpress: 700ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 700, this is off by: 230.19%
new btnpress: 1011ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 1011, this is off by: 376.89%
new btnpress: 900ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 900, this is off by: 324.53%
new btnpress: 1111ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 1111, this is off by: 424.06%
new btnpress: 500ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 500, this is off by: 135.85%
new btnpress: 711ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 711, this is off by: 235.38%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 500ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 500, this is off by: 135.85%
new btnpress: 500ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 500, this is off by: 135.85%
new btnpress: 400ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 400, this is off by: 88.68%
new btnpress: 511ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 511, this is off by: 141.04%
new btnpress: 500ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 500, this is off by: 135.85%
new btnpress: 500ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 500, this is off by: 135.85%
new btnpress: 500ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 500, this is off by: 135.85%
new btnpress: 500ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 500, this is off by: 135.85%
new btnpress: 400ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 400, this is off by: 88.68%
new btnpress: 500ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 500, this is off by: 135.85%
new btnpress: 500ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 500, this is off by: 135.85%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 800ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 800, this is off by: 277.36%
new btnpress: 700ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 700, this is off by: 230.19%
new btnpress: 1100ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 1100, this is off by: 418.87%
new btnpress: 1411ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 1411, this is off by: 565.57%
new btnpress: 400ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 400, this is off by: 88.68%
new btnpress: 511ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 511, this is off by: 141.04%
new btnpress: 600ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 600, this is off by: 183.02%
new btnpress: 711ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 711, this is off by: 235.38%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 900ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 900, this is off by: 324.53%
new btnpress: 900ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 900, this is off by: 324.53%
new btnpress: 2000ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 2000, this is off by: 843.40%
new btnpress: 2511ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 2511, this is off by: 1084.43%
new btnpress: 500ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 500, this is off by: 135.85%
new btnpress: 511ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 511, this is off by: 141.04%
new btnpress: 511ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 511, this is off by: 141.04%
new btnpress: 622ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 622, this is off by: 193.40%
new btnpress: 700ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 700, this is off by: 230.19%
new btnpress: 700ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 700, this is off by: 230.19%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 1422ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 1422, this is off by: 570.75%
new btnpress: 811ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 811, this is off by: 282.55%
new btnpress: 811ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 811, this is off by: 282.55%
new btnpress: 1422ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 1422, this is off by: 570.75%
new btnpress: 611ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 611, this is off by: 188.21%
new btnpress: 611ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 611, this is off by: 188.21%
new btnpress: 822ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 822, this is off by: 287.74%
new btnpress: 611ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 611, this is off by: 188.21%
new btnpress: 722ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 722, this is off by: 240.57%
new btnpress: 300ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 300, this is off by: 41.51%
no more steps. buzzIndex: 13, buzzArr[0]: 6
new btnpress: 711ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 711, this is off by: 235.38%
new btnpress: 822ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 822, this is off by: 287.74%
new btnpress: 1222ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 1222, this is off by: 476.42%
new btnpress: 300ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 300, this is off by: 41.51%
new btnpress: 711ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 711, this is off by: 235.38%
new btnpress: 511ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 511, this is off by: 141.04%
new btnpress: 100ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 100, this is off by: 52.83%
new btnpress: 111ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 111, this is off by: 47.64%
new btnpress: 422ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 422, this is off by: 99.06%
new btnpress: 200ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, btn press was: 200, this is off by: 5.66% Matched!
new btnpress: 311ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, new btnpress: 411ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, new btnpress: 600ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, new btnpress: 100ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, new btnpress: 111ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, new btnpress: 501ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, new btnpress: 301ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, new btnpress: 602ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, new btnpress: 703ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, new btnpress: 201ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, new btnpress: 600ms
matching for rythm length: 839ms, matching for rythm length: 569ms, matching for rythm length: 212ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 7, Avg. Preciseness percentage on matched rythms: 18.33%------------------
new btnpress: 75232ms
Created random rythmic pattern
[6, 1, 326, 0, 380, 1, 794, 0, 425, 1, 290, 0, 325, ]
new btnpress: 601ms
matching for rythm length: 326ms, btn press was: 601, this is off by: 84.36%
matching for rythm length: 794ms, btn press was: 601, this is off by: 24.31% Matched!
new btnpress: 411ms
matching for rythm length: 326ms, btn press was: 411, this is off by: 26.07% Matched!
new btnpress: 301ms
matching for rythm length: 326ms, matching for rythm length: 794ms, matching for rythm length: 290ms, btn press was: 301, this is off by: 3.79% Matched!
new btnpress: 301ms
matching for rythm length: 326ms, matching for rythm length: 794ms, matching for rythm length: 290ms, new btnpress: 322ms
matching for rythm length: 326ms, matching for rythm length: 794ms, matching for rythm length: 290ms, new btnpress: 100ms
matching for rythm length: 326ms, matching for rythm length: 794ms, matching for rythm length: 290ms, new btnpress: 201ms
matching for rythm length: 326ms, matching for rythm length: 794ms, matching for rythm length: 290ms, new btnpress: 100ms
matching for rythm length: 326ms, matching for rythm length: 794ms, matching for rythm length: 290ms, new btnpress: 100ms
matching for rythm length: 326ms, matching for rythm length: 794ms, matching for rythm length: 290ms, new btnpress: 200ms
matching for rythm length: 326ms, matching for rythm length: 794ms, matching for rythm length: 290ms, new btnpress: 912ms
matching for rythm length: 326ms, matching for rythm length: 794ms, matching for rythm length: 290ms, no more steps. buzzIndex: 13, buzzArr[0]: 6
------- Congratulations: ALL MATCHED!, Attempts: 1, Avg. Preciseness percentage on matched rythms: 18.40%------------------
new btnpress: 80693ms
new btnpress: 80693ms
Created random rythmic pattern
[6, 1, 240, 0, 425, 1, 758, 0, 368, 1, 206, 0, 316, ]
new btnpress: 80994ms
matching for rythm length: 240ms, btn press was: 80994, this is off by: 33647.50%
matching for rythm length: 758ms, btn press was: 80994, this is off by: 10585.22%
matching for rythm length: 206ms, btn press was: 80994, this is off by: 39217.48%

